Proximal Gradient Algorithms under Local Lipschitz Gradient Continuity: A Convergence and Robustness Analysis of PANOC

Composite optimization offers a powerful modeling tool for a variety of applications and is often numerically solved by means of proximal gradient methods. In this paper, we consider fully nonconvex composite problems under only local Lipschitz gradient continuity for the smooth part of the objective function. We investigate an adaptive scheme for PANOC-type methods (Stella et al. in Proceedings of the IEEE 56th CDC, 1939--1944, 2017), namely accelerated linesearch algorithms requiring only the simple oracle of proximal gradient. While including the classical proximal gradient method, our theoretical results cover a broader class of algorithms and provide convergence guarantees for accelerated methods with possibly inexact computation of the proximal mapping. These findings have also significant practical impact, as they widen scope and performance of existing, and possibly future, general purpose optimization software that invoke PANOC as inner solver.

==> TeX/Tikz/Data/counterexamplebox/FBE_orig.dat <==
2	0.105555555555555
5	6.75555555555555
8	432.355555555555
11	27670.7555555555
13	320865.544444445
15	3009843.2
17	2275931.02222222
19	1903923.2
21	1721435.02222222
23	1631667.2
26	622429.422222222
29	449883.873611112
32	413428.919726563
35	404759.273799981
39	268664.472073043
43.0000000000001	250384.053163676
47.0000000000001	237373.743387362
51	227959.600993031
55	221062.63734486
59.0000000000001	215962.476325641
63.0000000000001	212164.395089898
67.0000000000001	209320.888525064
71	207183.449901247
75	205571.840246036
80	168602.429121694
85	143652.878980515
90.0000000000001	126123.583271932
95	113417.059415653
100	103977.084645626
105	96825.1657637071
110	91320.8220409546
115	87030.332141607
120	83651.3455420563
125	80967.7753959169
130	78821.8364926615
135	77096.1633241277
140	75702.0533040851
145	74571.5423016601
150	73651.9415469635
155	72901.9933351224
160	72289.1147291312
165	71787.387287678
170	71376.0679218202
175	71038.470138104
181	61867.8742753497
187	54909.1886797837
193	49521.003814824
199	45277.4350459057
205	41887.0040050533
211	39144.9110105226
217	36903.908568927
223	35055.9529534702
229	33520.3186227516
235	32235.7064326362
241	31154.886651795
247	30240.9896137771
253	29464.8905574413
259	28803.3353467503
265	28237.5767735822
271	27752.3684572581
277	27335.2129368035
283	26975.7929463086
289	26665.5363915965
295	26397.2800786964
301	26165.0071974958
307	25963.6404723446
313	25788.8777465636
319	25637.0602197038
325	25505.0660372749
331	25390.2237338007
337	25290.2413502187
343	25203.1480230142
349	25127.2455707781
356	22800.0784148438
363	20883.8876406327
370	19289.9724953801
377.000000000001	17952.1393403949
384.000000000001	16820.2223887783
391	15855.6684467399
398	15028.4704307783
405.000000000001	14315.0006822608
412	13696.4559026767
419	13157.7249764084
426	12686.5537828404
433	12272.9215896847
440	11908.5701841552
447	11586.6446180995
454	11301.4164446172
461	11048.0685681889
468.000000000001	10822.5265689939
475	10621.3254058117
482	10441.5032841087
489.000000000001	10280.5165523903
496.000000000001	10136.1710010162
503	10006.5660478141
510	9890.04911767937
517	9785.17813840327
524	9690.69053837125
531	9605.47748352966
538.000000000001	9528.56235994365
545	9459.08271524965
552.000000000001	9396.27503263464
559	9339.46183592236
566.000000000001	9288.04072228655
573	9241.47499630424
580.000000000001	9199.28564022466
587.000000000001	9161.04440403281
594	9126.36783785814
601.000000000001	9094.91212060437
608	9066.36856397106
615	9040.45969154605
622.000000000001	9016.93580934823
629	8995.5719978504
636.000000000001	8976.16546671546
643	8958.53322270576
651	8364.59091665042
659	7846.72053439628
667.000000000001	7392.86661946805
675.000000000001	6987.10416562104
683	6619.45762337841
691	6285.28978072473
699	5980.64663047383
707.000000000001	5702.14045946615
715.000000000001	5446.85554810927
723	5212.27163280592
731	4996.20141933963
739	4796.73928341898
747	4612.21893320315
755	4441.1782931942
763	4282.3302392282
771	4134.53809930293
779	3996.79505575059
787	3868.20675634343
795	3747.97657684486
803.000000000001	3635.3930839103
811	3529.81933158893
819.000000000001	3430.6836918921
827.000000000001	3337.47197372299
835	3249.7206277731
843	3167.0108699994
851	3088.96358471497
859.000000000001	3015.23489149384
867.000000000001	2945.51227905169
875	2879.51122484452
883.000000000001	2816.97223197517
891	2757.65822563178
899	2701.35226011353
907	2647.85549485809
915	2596.98540403701
923.000000000001	2548.57418944353
931	2502.4673707361
939	2458.52253076032
947.000000000001	2416.6081967676
955.000000000001	2376.60284097438
963.000000000001	2338.3939861382
971.000000000001	2301.87740373078
979	2266.95639391479
987	2233.54113792502
995.000000000001	2201.54811465132
1003	2170.89957425071
1011	2141.52306250467
1019	2113.35099040548
1027	2086.32024412055
1035	2060.37183106105
1043	2035.45055828336
1051	2011.50473988887
1059	1988.4859304698
1067	1966.34868198233
1075	1945.05032172098
1083	1924.55074932467
1091	1904.81225097046
1099	1885.79932910974
1107	1867.47854627649
1115	1849.81838165213
1123	1832.78909920818
1131	1816.36262636898
1139	1800.51244224462
1147	1785.21347457921
1155	1770.44200464497
1163	1756.17557938817
1171	1742.39293020026
1179	1729.07389774817
1187	1716.19936235131
1195	1703.75117944129
1203	1691.71211968352
1211	1680.06581337877
1219	1668.79669879749
1227	1657.88997413137
1235	1647.33155277447
1243	1637.10802167213
1251	1627.20660249849
1259	1617.61511544461
1267	1608.32194541758
1275	1599.31601046819
1283	1590.58673228029
1291	1582.12400856862
1299	1573.91818724471
1307	1565.96004222223
1315	1558.24075074311
1323	1550.75187211592
1331	1543.48532776616
1339	1536.43338250634
1347	1529.58862694096
1355	1522.94396092795
1363	1516.4925780243
1371	1510.2279508492
1379	1504.14381730274
1387	1498.23416758346
1395	1492.4932319516
1403	1486.91546918937
1411	1481.4955557128
1419	1476.22837529318
1427	1471.10900934916
1435	1466.13272777321
1443	1461.29498025889
1451	1456.59138809755
1459	1452.01773641563
1467	1447.56996682518
1475	1443.24417046262
1483	1439.03658139226
1491	1434.94357035255
1499	1430.96163882473
1507	1427.08741340492
1515	1423.31764046166
1523	1419.64918106242
1531	1416.07900615354
1539	1412.60419197901
1547	1409.2219157245
1555	1405.92945137395
1563	1402.72416576682
1571	1399.60351484477
1579	1396.56504007726
1587	1393.60636505645
1595	1390.7251922519
1603	1387.91929991666
1611	1385.1865391365
1619	1382.52483101466
1627	1379.93216398493
1635	1377.40659124643
1643	1374.94622831353
1651	1372.54925067512
1659	1370.21389155747
1667	1367.93843978553
1675	1365.72123773747
1683	1363.56067938793
1691	1361.45520843545
1699	1359.40331650989
1707	1357.40354145595
1715	1355.4544656889
1723	1353.55471461925
1731	1351.70295514272
1739	1349.89789419263
1747	1348.13827735151
1755	1346.42288751934
1763	1344.75054363548
1771	1343.12009945202
1779	1341.53044235604
1787	1339.98049223844
1795	1338.4692004074
1803	1336.99554854425
1811	1335.55854769988
1819	1334.1572373299
1827	1332.79068436678
1835	1331.45798232733
1843	1330.15825045392
1851	1328.89063288801
1860	1281.73853451522
1869	1237.32418520231
1878	1195.44085906421
1887	1155.90082818856
1896	1118.53332162433
1905	1083.18273396978
1914	1049.70704947012
1923	1017.97645266083
1932	987.872100879188
1941	959.285037562194
1950	932.115228274509
1959	906.270703962194
1968	881.666798087189
1977	858.22546612897
1986	835.874677497224
1995	814.547871227054
2004	794.183467962908
2013	774.72443170915
2022	756.117875659567
2031	738.31470713596
2040	721.2693072848
2049	704.939241715835
2058	689.284998729398
2067	674.269752180903
2076	659.859146380037
2085	646.021100726148
2094	632.725632046473
2103	619.944692835599
2112	607.652023797398
2121	595.823019268538
2130	584.43460425892
2139	573.465121981839
2148	562.894230867744
2157	552.702810162366
2166	542.872873304387
2175	533.38748836145
2184	524.230704877361
2193	515.387486549087
2202	506.843649210612
2211	498.585803652671
2220	490.601302853782
2229	482.878193239266
2238	475.405169621937
2247	468.171533511144
2256	461.16715450644
2265	454.382434518653
2274	447.808274584966
2283	441.436044065964
2292	435.257552031873
2301	429.265020662516
2310	423.451060501139
2319	417.808647416352
2328	412.331101139155
2337	407.01206525352
2346	401.84548852943
2355	396.825607496703
2364	391.946930166492
2373	387.204220815104
2382	382.592485751856
2391	378.106959999089
2400	373.74309481828
2409	369.496546021568
2418	365.36316301277
2427	361.338978506467
2436	357.420198877721
2445	353.6031950987
2454	349.884494221858
2463	346.260771372396
2472	342.728842215568
2481	339.285655866979
2490	335.928288216412
2499	332.653935637894
2508	329.459909060706
2517	326.343628377925
2526	323.302617170711
2535	320.334497728203
2544	317.436986344237
2553	314.607888873475
2562	311.845096530759
2571	309.146581918592
2580	306.510395268727
2589	303.934660884791
2598	301.41757377376
2607	298.957396454925
2616	296.552455935762
2625	294.201140844791
2634	291.901898712216
2643	289.653233389686
2652	287.453702601128
2661	285.30191561709
2670	283.196531045541
2679	281.136254732505
2688	279.119837766348
2697	277.146074579904
2706	275.213801145001
2715	273.321893254289
2724	271.46926488557
2733	269.654866644146
2742	267.877684278951
2751	266.136737268516
2760	264.431077473013
2769	262.759787848896
2778	261.12198122283
2787	259.51679912179
2796	257.94341065644
2805	256.401011454993
2814	254.888822645006
2823	253.406089880621
2832	251.952082412978
2841	250.526092201607
2850	249.127433064753
2859	247.755439866689
2868	246.409467740199
2877	245.088891342487
2886	243.793104142895
2895	242.521517740862
2904	241.273561212692
2913	240.048680485723
2922	238.846337738602
2931	237.666010826431
2940	236.507192729599
2949	235.369391025199
2958	234.25212737998
2967	233.154937063822
2976	232.077368482809
2985	231.018982730979
2994	229.979353159924
3003	228.95806496541
3012	227.954714790271
3021	226.968910342828
3030	226.000270030159
3039	225.048422605552
3048	224.113006829516
3057	223.19367114377
3066	222.29007335762
3075	221.401880346215
3084	220.528767760146
3093	219.670419745921
3102	218.826528676837
3111	217.996794893819
3120	217.180926455804
3129	216.378638899258
3138	215.589655006467
3147	214.813704582212
3156	214.050524238505
3165	213.299857187036
3174	212.561453039031
3183	211.835067612208
3192	211.120462744549
3201	210.417406114616
3210	209.72567106814
3219	209.045036450649
3228	208.375286445873
3237	207.716210419719
3246	207.067602769589
3255	206.429262778827
3264	205.800994476099
3273	205.182606499532
3282	204.573911965391
3291	203.974728341162
3300	203.384877322842
3309	202.804184716292
3318	202.232480322497
3327	201.669597826585
3336	201.115374690456
3345	200.569652048909
3354	200.032274609109
3363	199.503090553293
3372	198.981951444586
3381	198.468712135816
3390	197.963230681215
3399	197.46536825091
3408	196.974989048091
3417	196.491960228775
3426	196.016151824059
3435	195.547436664783
3444	195.085690308511
3453	194.630790968761
3462	194.182619446382
3471	193.741059063028
3480	193.30599559664
3489	192.877317218875
3498.00000000001	192.454914434402
3507	192.038680022027
3516	191.628508977551
3525	191.224298458325
3534	190.825947729446
3543	190.433358111516
3552	190.046432929938
3561	189.665077465685
3570	189.289198907485
3579	188.918706305394
3588	188.5535105257
3597	188.193524207108
3606	187.838661718181
3615	187.488839115976
3624.00000000001	187.143974105859
3633	186.80398600244
3642	186.468795691601
3651	186.138325593583
3660	185.812499627101
3669	185.491243174439
3678	185.174483047518
3687	184.862147454882
3696	184.554165969589
3705	184.250469497978
3714	183.950990249269
3723	183.655661705999
3732	183.364418595229
3741	183.077196860543
3750	182.793933634774
3759	182.514567213464
3768.00000000001	182.239037029016
3777	181.967283625531
3786	181.699248634301
3795.00000000001	181.434874749944
3804	181.17410570715
3813	180.916886258042
3822.00000000001	180.663162150105
3831	180.412880104694
3840.00000000001	180.165987796084
3849	179.922433831051
3858	179.682167728983
3867	179.445139902474
3876	179.211301638426
3885	178.980605079608
3894	178.753003206686
3903	178.528449820695
3912	178.306899525945
3921	178.08830771335
3930	177.872630544164
3939	177.659824934122
3948	177.449848537956
3957	177.242659734298
3966.00000000001	177.038217610941
3975	176.836481950459
3984	176.637413216173
3993	176.440972538447
4002	176.247121701319
4011	176.055823129438
4020	175.867039875324
4029	175.680735606915
4038	175.496874595414
4047	175.315421703418
4056	175.136342373323
4065	174.959602615999
4074	174.785168999725
4083	174.613008639383
4092	174.443089185895
4101.00000000001	174.275378815903
4110	174.109846221688
4119.00000000001	173.946460601313
4128	173.785191648988
4137	173.626009545659
4146	173.468884949801
4155.00000000001	173.313788988421
4164.00000000001	173.160693248261
4173	173.009569767192
4182	172.860391025807
4191	172.713129939192
4200	172.567759848879
4209	172.424254514977
4218	172.282588108476
4227	172.142735203715
4236	172.004670771011
4245.00000000001	171.868370169455
4254	171.733809139855
4263	171.600963797836
4272	171.469810627082
4281	171.340326472725
4290.00000000001	171.212488534875
4299	171.086274362284
4308	170.961661846144
4317	170.838629214018
4326	170.717155023893
4335	170.597218158361
4344	170.47879781892
4353	170.361873520388
4362.00000000001	170.246425085444
4371	170.132432639265
4380	170.019876604287
4389	169.908737695065
4398	169.798996913243
4407.00000000001	169.690635542615
4416	169.583635144303
4425.00000000001	169.477977552015
4434	169.373644867412
4443	169.270619455555
4452.00000000001	169.168883940455
4461.00000000001	169.068421200701
4470	168.969214365181
4479	168.871246808885
4488	168.774502148792
4497	168.678964239837
4506	168.584617170952
4515	168.491445261193
4524	168.399433055937
4533.00000000001	168.308565323153
4542.00000000001	168.218827049743
4551	168.130203437957
4560	168.042679901877
4569	167.956242063962
4578.00000000001	167.870875751667
4587	167.78656699412
4596	167.703302018863
4605.00000000001	167.62106724866
4614	167.539849298353
4623	167.459634971792
4632	167.380411258809
4641.00000000001	167.302165332257
4650.00000000001	167.224884545098
4659	167.148556427553
4669	164.160009275245
4679	161.259485488696
4689	158.443589546098
4699	155.709086459155
4709	153.052892838466
4719	150.47206852888
4729	147.963808773928
4739	145.525436871697
4749	143.154397287475
4759	140.848249191225
4769	138.604660390394
4779	136.421401630849
4789	134.296341240818
4799	132.227440094593
4809.00000000001	130.212746874518
4819.00000000001	128.250393611369
4829	126.338591484721
4839	124.475626866231
4849	122.659857590028
4859	120.889709435513
4869	119.16367280897
4879	117.480299611307
4889.00000000001	115.838200280193
4899.00000000001	114.236040995621
4909.00000000001	112.672541038765
4919	111.146470294614
4929	109.656646889602
4939	108.201934955979
4949	106.781242515284
4959	105.393519473751
4969	104.037755722992
4979	102.712979339704
4989	101.4182548786
4999	100.152681753106
5009	98.9153926987425
5019.00000000001	97.7055523144316
5029.00000000001	96.5223556772646
5039.00000000001	95.3650270265645
5049	94.2328185133332
5059	93.1250090114121
5069	92.0409029869283
5079	90.9798294227964
5089	89.9411407952531
5099	88.9242120995843
5109.00000000001	87.9284399223728
5119	86.9532415577656
5129	85.9980541653967
5139.00000000001	85.0623339677539
5149.00000000001	84.1455554849006
5159	83.2472108045918
5169	82.3668088859353
5179	81.5038748948558
5189	80.6579495697244
5199.00000000001	79.8285886156053
5209	79.0153621256607
5219	78.2178540283405
5229	77.4356615590586
5239	76.6683947551286
5249.00000000001	75.9156759728039
5259	75.1771394253281
5269	74.4524307409635
5279.00000000001	73.7412065400214
5289	73.0431340299698
5299.00000000001	72.3578906177461
5309	71.6851635384496
5319	71.0246494996287
5329	70.3760543404251
5339	69.7390927048727
5349.00000000001	69.1134877286843
5359	68.4989707389012
5369	67.8952809658035
5379	67.3021652665186
5389	66.7193778597879
5399	66.1466800713853
5409	65.5838400897007
5419	65.0306327310313
5429.00000000001	64.4868392141436
5439	63.952246943692
5449.00000000001	63.4266493021011
5459	62.9098454495358
5469	62.4016401316057
5479	61.9018434944629
5489.00000000001	61.4102709069743
5499	60.9267427896594
5509	60.4510844501038
5519.00000000001	59.9831259245715
5529.00000000001	59.5227018255491
5539	59.0696511949733
5549.00000000001	58.6238173629006
5559.00000000001	58.1850478113901
5569	57.7531940433831
5579	57.3281114563703
5589	56.9096592206498
5599	56.497700161987
5609.00000000001	56.0921006484944
5619.00000000001	55.6927304815619
5629	55.2994627906718
5639	54.9121739319413
5649	54.5307433902452
5659	54.1550536847722
5669	53.7849902778821
5679	53.42044148713
5689	53.0612984003348
5699	52.7074547935713
5709	52.3588070519735
5719.00000000001	52.0152540932381
5729	51.6766972937248
5739	51.3430404170536
5749	51.0141895451027
5759	50.6900530113168
5769.00000000001	50.370541336236
5779	50.0555671651651
5789.00000000001	49.7450452078969
5799	49.4388921804202
5809	49.1370267485314
5819	48.8393694732841
5829	48.5458427582058
5839	48.2563707982187
5849.00000000001	47.9708795302015
5859	47.6892965851315
5869	47.4115512417511
5879.00000000001	47.1375743817034
5889.00000000001	46.8672984460828
5899.00000000001	46.6006573933519
5909	46.3375866585739
5919	46.0780231139164
5929	45.8219050303776
5939.00000000001	45.5691720406978
5949	45.319765103408
5959	45.0736264679815
5969	44.8306996410466
5979	44.5909293536259
5989	44.3542615293646
5999.00000000001	44.1206432537169
6009	43.8900227440546
6019.00000000001	43.6623493206684
6029	43.4375733786311
6039	43.2156463604947
6049	42.9965207297901
6059	42.7801499453078
6069.00000000001	42.5664884361278
6079.00000000001	42.3554915773782
6089	42.1471156666972
6099	41.9413179013729
6109	41.7380563561429
6119	41.537289961629
6129	41.3389784833869
6139	41.1430825015524
6149	40.9495633910627
6159.00000000001	40.7583833024366
6169	40.5695051430928
6179	40.3828925591929
6189.00000000001	40.1985099179887
6199	40.0163222906603
6209.00000000001	39.8362954356284
6219.00000000001	39.6583957823265
6229	39.4825904154178
6239.00000000001	39.3088470594446
6249	39.1371340638935
6259	38.9674203886682
6269	38.799675589953
6279.00000000001	38.6338698064571
6289	38.4699737460288
6299	38.3079586726256
6309	38.1477963936323
6319.00000000001	37.9894592475151
6329	37.8329200918013
6339	37.6781522913762
6349	37.5251297070855
6359.00000000001	37.3738266846371
6369.00000000001	37.2242180437905
6379	37.0762790678265
6389	36.9299854932903
6399	36.7853134999969
6409	36.6422397012941
6419.00000000001	36.5007411345732
6429	36.3607952520231
6439.00000000001	36.2223799116168
6449.00000000001	36.0854733683274
6459	35.9500542655649
6469.00000000001	35.8161016268275
6479.00000000001	35.6835948475626
6489	35.5525136872295
6499	35.4228382615607
6509.00000000001	35.2945490350133
6519	35.1676268134074
6529	35.0420527367454
6539	34.9178082722065
6549.00000000001	34.7948752073132
6559	34.6732356432631
6569	34.5528719884229
6579	34.4337669519791
6589.00000000001	34.3159035377422
6599	34.1992650380987
6609.00000000001	34.0838350281082
6619	33.9695973597415
6629.00000000001	33.8565361562547
6639	33.7446358066967
6649	33.6338809605472
6659	33.5242565224791
6669.00000000001	33.4157476472451
6679.00000000001	33.3083397346828
6689.00000000001	33.2020184248366
6699	33.0967695931925
6709.00000000001	32.992579346023
6719	32.8894340158392
6729.00000000001	32.7873201569483
6739	32.6862245411114
6749	32.5861341533014
6759	32.4870361875567
6769	32.3889180429301
6779	32.2917673195276
6789.00000000001	32.1955718146376
6799	32.100319518947
6809	32.005998612841
6819	31.9125974627869
6829	31.8201046177972
6839.00000000001	31.7285088059716
6849	31.6377989311152
6859.00000000001	31.5479640694316
6869	31.4589934662881
6879	31.370876533052
6889.00000000001	31.2836028439963
6899.00000000001	31.1971621332719
6909	31.111544291946
6919.00000000001	31.0267393651047
6929.00000000001	30.9427375490174
6939	30.8595291883632
6949.00000000001	30.7771047735154
6959	30.695454937885
6969	30.6145704553202
6979	30.5344422375617
6989.00000000001	30.4550613317511
6999	30.3764189179924
7009	30.2985063069647
7019	30.2213149375847
7029	30.1448363747184
7039.00000000001	30.0690623069407
7049	29.9939845443406
7059.00000000001	29.9195950163729
7069.00000000001	29.845885769754
7079.00000000001	29.7728489664008
7089	29.7004768814121
7099	29.6287619010913
7109.00000000001	29.5576965210096
7119	29.4872733441083
7129	29.4174850788402
7139	29.3483245373481
7149.00000000001	29.2797846336799
7159.00000000001	29.2118583820405
7169.00000000001	29.1445388950777
7179.00000000001	29.0778193822034
7189	29.0116931479472
7199	28.9461535903438
7209	28.881194199352
7219.00000000001	28.8168085553043
7229.00000000001	28.7529903273882
7239.00000000001	28.6897332721568
7249	28.6270312320683
7259.00000000001	28.5648781340547
7269.00000000001	28.503267988118
7279	28.4421948859538
7289.00000000001	28.3816529996017
7299	28.3216365801215
7309	28.2621399562954
7319	28.2031575333543
7329	28.1446837917298
7339	28.0867132858289
7349	28.0292406428327
7359.00000000001	27.9722605615176
7369.00000000001	27.9157678110992
7379	27.8597572300978
7389	27.8042237252253
7399.00000000001	27.7491622702933
7409	27.6945679051413
7419.00000000001	27.6404357345855
7429	27.5867609273862
7439	27.5335387152357
7449	27.4807643917642
7459	27.428433311564
7469	27.3765408892323
7479	27.3250825984311
7489	27.2740539709643
7499	27.2234505958726
7509	27.1732681185436
7519	27.123502239839
7529	27.0741487152376
7539	27.0252033539934
7549.00000000001	26.9766620183092
7559.00000000001	26.9285206225253
7569.00000000001	26.8807751323223
7579	26.8334215639382
7589	26.7864559834004
7599.00000000001	26.7398745057701
7609.00000000001	26.693673294401
7619	26.647848560211
7629	26.6023965609665
7639.00000000001	26.5573136005797
7649.00000000001	26.5125960284181
7659.00000000001	26.4682402386259
7669	26.424242669458
7679	26.3805998026246
7689.00000000001	26.337308162648
7699.00000000001	26.2943643162307
7708.99999999999	26.2517648716334
7719.00000000001	26.2095064780652
7729	26.1675858250828
7739.00000000001	26.1259996420019
7749.00000000001	26.0847446973162
7759.00000000001	26.0438177981293
7769.00000000001	26.0032157895935
7779	25.9629355543603
7789	25.9229740120388
7799	25.8833281186642
7809	25.8439948661748
7819.00000000001	25.804971281898
7829	25.7662544280449
7839	25.7278414012132
7849.00000000001	25.6897293318991
7859	25.6519153840162
7869	25.6143967544237
7879	25.5771706724615
7889.00000000001	25.5402343994932
7899	25.5035852284571
7909	25.4672204834242
7919	25.4311375191633
7929.00000000001	25.395333720714
7939	25.3598065029657
7949	25.3245533102442
7959	25.2895716159051
7969	25.254858921933
7979	25.2204127585479
7989	25.1862306838183
7999	25.1523102832792
8009	25.1186491695577
8019.00000000001	25.0852449820039
8029.00000000001	25.0520953863278
8039	25.019198074242
8049	24.9865507631101
8059	24.9541511956009
8069	24.921997139348
8079.00000000001	24.8900863866142
8089.00000000001	24.8584167539624
8099	24.8269860819305
8108.99999999999	24.7957922347123
8119	24.7648330998429
8129.00000000001	24.7341065878889
8139.00000000001	24.7036106321443
8149.00000000001	24.6733431883299
8159.00000000001	24.6433022342984
8169	24.6134857697439
8179	24.5838918159149
8189	24.5545184153333
8199	24.5253636315168
8209	24.4964255487054
8219.00000000001	24.4677022715927
8229	24.4391919250609
8239.00000000001	24.4108926539201
8249	24.3828026226512
8259	24.3549200151534
8269	24.3272430344946
8279.00000000001	24.2997699026662
8289	24.2724988603418
8299	24.2454281666385
8309.00000000001	24.2185560988833
8319.00000000001	24.1918809523816
8329.00000000001	24.1654010401897
8339	24.1391146928916
8349	24.1130202583769
8359	24.0871161016246
8369.00000000001	24.0614006044882
8379.00000000001	24.035872165485
8389	24.0105291995877
8399	23.9853701380201
8409	23.960393428055
8419	23.9355975328151
8429.00000000001	23.9109809310772
8439	23.8865421170792
8449.00000000001	23.8622796003297
8459.00000000001	23.8381919054201
8469.00000000001	23.8142775718405
8479	23.7905351537967
8489	23.7669632200316
8499	23.7435603536473
8509	23.7203251519315
8519.00000000001	23.6972562261853
8529	23.6743522015536
8539.00000000001	23.6516117168584
8549.00000000001	23.629033424434
8559	23.606615989965
8569	23.5843580923257
8579.00000000001	23.5622584234231
8589.00000000001	23.5403156880409
8599.00000000001	23.5185286036867
8609.00000000001	23.4968959004403
8619	23.475416320805
8629	23.4540886195607
8639.00000000001	23.4329115636191
8649.00000000001	23.4118839318805
8659	23.3910045150934
8669.00000000001	23.3702721157152
8679.00000000001	23.3496855477756
8689.00000000001	23.329243636741
8699	23.3089452193821
8709	23.2887891436415
8719.00000000001	23.2687742685052
8729	23.2488994638738
8739.00000000001	23.2291636104373
8749.00000000001	23.2095655995502
8759.00000000001	23.1901043331092
8769.00000000001	23.170778723432
8779.00000000001	23.1515876931383
8789	23.1325301750318
8799	23.1136051119843
8809.00000000001	23.0948114568209
8819.00000000001	23.0761481722075
8829	23.0576142305387
8839	23.0392086138283
8849	23.0209303136005
8859	23.002778330783
8869.00000000001	22.9847516756015
8879	22.966849367475
8889.00000000001	22.9490704349133


==> TeX/Tikz/Data/counterexamplebox/FBE_plus.dat <==
2	0.105555555555555
10	0.0914840957264841
17	0.0872281055127558
24	0.0834204471021512
31	0.0800003098750667
38	0.0769169603144505
45	0.074127792085082
52	0.0715968033735072
59.0000000000001	0.0692933976800929
66.0000000000001	0.0671914317944871
73	0.0652684543413962
80	0.063505092468103
86.9999999999999	0.0618845545879783
93.9999999999999	0.0603922247095117
101	0.059015329538873
108	0.0577426637848945
115	0.0565643622997213
122	0.0554717101282318
129	0.0544569834106472
136	0.0535133155279464
143	0.0526345840031608
150	0.0518153145504138
157	0.0510505993550885
164	0.05033602721573
171	0.0496676236136816
178	0.0490417991246578
185	0.0484553048663084
192	0.0479051939018081
199	0.0473887877028187
206	0.0469036469245089
213	0.0464475458674952
220	0.0460184501019175
227	0.0456144968116124
234	0.0452339774848202
241	0.0448753226347462
248	0.0445370882806927
255	0.044217943960117
262	0.0439166620752188
269	0.0436321084056397
276	0.0433632336424642
283	0.0431090658187026
290	0.0428687035283906
297	0.042641309840881
304	0.0424261068292163
311	0.0422223706420067
318	0.0420294270572738
325	0.0418466474644837
332	0.0416734452276834
339	0.0415092723884321
346	0.0413536166722138
353	0.0412059987663536
360	0.041065969841227
367	0.0409331092898249
374	0.040807022663602
381	0.0406873397850311
388	0.040573713019477
395	0.0404658156909184
402	0.0403633406277368
409	0.0402659988262701
416	0.0401735182211396
423	0.0400856425525132
430.000000000001	0.0400021303214853
437	0.0399227538256621
445	0.0371385853843025
453	0.0346681373933978
461	0.0324660538272355
469.000000000001	0.0304948551412926
477	0.028723359623699
485	0.0271254604423187
493.000000000001	0.0256791699593193
501	0.0243658668036481
509.000000000001	0.0231696981476478
517	0.022077101789565
525	0.0210764214499252
533	0.0201575951327241
541	0.0193119011602038
549.000000000001	0.0185317500342099
557.000000000001	0.0178105129391726
565	0.0171423797168281
573	0.0165222406794443
581	0.0159455878083423
589	0.0154084317967254
597	0.0149072321054857
605.000000000001	0.0144388377560664
613	0.0140004370216457
621	0.0135895145239247
629	0.0132038145181018
637.000000000001	0.0128413093687438
645	0.0125001723961277
653	0.0121787544153792
661.000000000001	0.0118755634064637
669	0.0115892468473081
677	0.0113185763193479
685	0.0110624340580053
693	0.0108198011726657
701.000000000001	0.0105897473037644
709.000000000001	0.0103714215203083
717.000000000001	0.0101640442908757
725	0.00996690038596814
733	0.00977933259037819
741	0.00960073612171326
749	0.00943055366594167
757.000000000001	0.00926827095327156
765.000000000001	0.00911341280821971
773	0.00896553961668976
781.000000000001	0.00882424416051227
789.000000000001	0.00868914877641921
797	0.00855990280200658
805	0.00843618027602796
813	0.0083176778644806
821	0.00820411298749613
829	0.00809522212511428
837	0.00799075928267268
845.000000000001	0.00789049459884855
853	0.00779421308138812
861	0.00770171345730327
869	0.00761280712583343
877.000000000001	0.00752731720380026
885.000000000001	0.00744507765414514
893.000000000001	0.00736593248945943
901.000000000001	0.00728973504321389
909	0.00721634730218173
917.000000000001	0.00714563929424518
925	0.00707748852638848
933.000000000001	0.00701177946822277
941	0.00694840307686876
949	0.00688725635944838
957	0.00682824196981517
965	0.00677126783648897
973	0.00671624681906035
981.000000000001	0.00666309639059625
989	0.00661173834381774
997	0.00656209851903239
1005	0.0065141065519958
1013	0.00646769564004634
1021	0.00642280232501144
1029	0.00637936629152054
1037	0.00633733017948418
1045	0.00629663940960977
1053	0.00625724202092524
1061	0.00621908851937189
1069	0.00618213173661013
1077	0.0061463266982555
1085	0.00611163050082889
1093	0.00607800219676631
1101	0.00604540268688776
1109	0.00601379461977511
1117	0.00598314229755392
1125	0.00595341158761561
1133	0.00592456983985362
1141	0.0058965858090216
1149	0.00586942958185253
1157	0.00584307250860645
1165	0.00581748713874009
1173	0.00579264716041551
1181	0.00576852734358678
1189	0.00574510348642318
1197	0.00572235236484593
1205	0.00570025168497199
1213	0.00567878003827378
1221	0.00565791685927786
1229	0.00563764238563819
1237	0.00561793762043195
1245	0.00559878429653634
1253	0.00558016484295526
1261	0.00556206235297358
1269	0.00554446055402594
1277	0.00552734377917397
1285	0.0055106969400941
1293	0.00549450550148408
1301	0.00547875545680298
1309	0.00546343330526507
1317	0.00544852603001316
1325	0.00543402107740231
1333	0.00541990633732887
1341	0.00540617012454451
1349	0.00539280116089846
1357	0.00537978855845515
1365	0.00536712180343759
1373	0.00535479074095016
1381	0.00534278556043717
1389	0.00533109678183658
1397	0.0053197152423905
1405	0.00530863208407687
1413	0.00529783874162823
1421	0.00528732693110638
1429	0.00527708863900299
1437	0.00526711611183823
1445	0.00525740184623141
1453	0.00524793857941857
1461	0.00523871928019411
1469	0.0052297371402544
1477	0.00522098556592275
1485	0.00521245817023649
1493	0.00520414876537762
1501	0.00519605135542998
1509	0.00518816012944648
1517	0.0051804694548112
1525	0.00517297387088168
1533	0.00516566808289782
1541	0.00515854695614436
1549	0.00515160551035479
1557	0.00514483891434506
1565	0.00513824248086611
1573	0.00513181166166503
1581	0.00512554204274479
1589	0.00511942933981361
1597	0.00511346939391475
1605	0.00510765816722889
1613	0.00510199173904071
1621	0.00509646630186263
1629	0.00509107815770821
1637	0.00508582371450896
1645	0.00508069948266756
1653	0.00507570207174208
1661	0.00507082818725493
1669	0.00506607462762127
1678	0.00488639355094442
1687	0.00471714169260012
1696	0.00455753179651943
1705	0.00440684893294332
1714	0.00426444273048142
1723	0.0041297205578526
1732	0.00400214152563976
1741	0.00388121119788104
1750	0.00376647691962138
1759	0.00365752368022357
1768	0.00355397044374367
1777	0.00345546688738307
1786	0.0033616904972422
1795	0.00327234397756751
1804	0.00318715293560762
1813	0.00310586380924524
1822	0.00302824200888814
1831	0.00295407024879928
1840	0.00288314704622096
1849	0.0028152853693784
1858	0.00275031141780376
1867	0.00268806352045602
1876	0.00262839113887393
1885	0.00257115396412788
1894	0.00251622109766452
1903	0.00246347030729506
1912	0.00241278735058708
1921	0.00236406535880168
1930	0.0023172042752899
1939	0.0022721103429391
1948	0.00222869563585494
1957	0.00218687763098747
1966	0.00214657881587102
1975	0.0021077263290541
1984	0.00207025163015517
1993	0.00203409019679838
2002	0.00199918124596511
2011	0.00196546747754774
2020	0.00193289483811445
2029	0.00190141230309156
2038	0.00187097167574682
2047	0.00184152740151391
2056	0.00181303639633956
2065	0.00178545788785993
2074	0.00175875326832596
2083	0.00173288595829813
2092	0.00170782128022162
2101	0.00168352634107465
2110	0.00165996992335551
2119	0.00163712238374024
2128	0.00161495555880209
2137	0.00159344267723764
2146	0.00157255827809285
2155	0.00155227813452633
2164	0.00153257918268657
2173	0.00151343945531588
2182	0.00149483801972643
2191	0.00147675491982331
2200	0.00145917112187635
2209	0.00144206846376693
2218	0.00142542960745827
2227	0.00140923799445787
2236	0.0013934778040592
2245	0.00137813391416667
2254	0.00136319186452336
2263	0.00134863782217467
2272	0.00133445854901444
2281	0.00132064137127141
2290	0.00130717415080479
2299	0.00129404525808778
2308	0.00128124354676663
2317	0.0012687583296913
2326	0.00125657935632147
2335	0.00124469679141858
2344	0.00123310119494091
2353	0.00122178350306513
2362	0.00121073501026249
2371	0.00119994735236361
2380	0.00118941249054997
2389	0.00117912269621468
2398	0.00116907053663912
2407	0.0011592488614356
2416	0.0011496507897097
2425	0.00114026969789891
2434	0.00113109920824722
2443	0.00112213317787811
2452	0.00111336568843048
2461	0.00110479103622485
2470	0.00109640372292906
2479	0.00108819844669453
2488	0.00108017009373638
2497	0.00107231373033213
2506	0.00106462459521536
2515	0.0010570980923422
2524	0.00104972978401006
2533	0.00104251538430889
2542	0.00103545075288703
2551	0.00102853188901421
2560	0.00102175492592594
2569	0.0010151161254338
2578	0.00100861187278779
2587	0.00100223867177707
2596	0.00099599314005674
2605	0.000989872004688699
2614	0.000983872097885467
2623	0.000977990352946529
2632	0.000972223800377261
2641	0.000966569564181126
2650	0.000961024858316372
2659	0.000955586983308937
2668	0.000950253323013713
2677	0.000945021341516806
2686	0.000939888580171829
2695	0.000934852654763601
2704	0.000929911252793051
2713	0.00092506213087744
2722	0.000920303112260326
2731	0.000915632084426
2740	0.000911046996813427
2749	0.000906545858624952
2758	0.000902126736725312
2767	0.000897787753626734
2776	0.000893527085556078
2785	0.000889342960600252
2794	0.000885233656926284
2803	0.000881197501072618
2812	0.000877232866308418
2821	0.000873338171057771
2830	0.000869511877385892
2839	0.000865752489544536
2848	0.000862058552573988
2857	0.000858428650959139
2866	0.000854861407337234
2875	0.00085135548125506
2884	0.00084790956797341
2893	0.000844522397316767
2902	0.000841192732566279
2911	0.000837919369394138
2920	0.00083470113483764
2929	0.000831536886311205
2938	0.000828425510654786
2947	0.000825365923217106
2956	0.000822357066972319
2965	0.000819397911668654
2974	0.000816487453007763
2983	0.00081362471185348
2992	0.000810808733468822
3001	0.000808038586780038
3010	0.000805313363666675
3019	0.000802632178276534
3028	0.000799994166364608
3037	0.000797398484654958
3046	0.000794844310224697
3055	0.00079233083990914
3064	0.000789857289727348
3073	0.000787422894327237
3082	0.000785026906449476
3091	0.000782668596409505
3100	0.000780347251596911
3109	0.000778062175991536
3118	0.000775812689695669
3127	0.000773598128481707
3136	0.000771417843354702
3145	0.00076927120012925
3154	0.00076715757902016
3163	0.000765076374246405
3172	0.000763026993647867
3181	0.000761008858314389
3190	0.000759021402226698
3199	0.000757064071908749
3208	0.000755136326091098
3217	0.000753237635384874
3226	0.000751367481965994
3235	0.00074952535926924
3244	0.000747710771691854
3253	0.000745923234306301
3262	0.000744162272581883
3271	0.000742427422114899
3280	0.000740718228367043
3289	0.000739034246411736
3298	0.000737375040688156
3307	0.000735740184762665
3316	0.000734129261097391
3325	0.000732541860825713
3334	0.000730977583534433
3343	0.000729436037052372
3352	0.000727916837245217
3361	0.000726419607816357
3370	0.000724943980113561
3379	0.000723489592941255
3388	0.000722056092378247
3397	0.000720643131600692
3406	0.000719250370710145
3415	0.000717877476566521
3424	0.000716524122625818
3433	0.00071518998878242
3442	0.000713874761215855
3451	0.000712578132241862
3460	0.000711299800167609
3469	0.000710039469150961
3478	0.000708796849063634
3487	0.000707571655358132
3496	0.00070636360893835
3505	0.000705172436033707
3514	0.000703997868076725
3523	0.000702839641583921
3532	0.000701697498039923
3541	0.000700571183784713
3550	0.000699460449903883
3559	0.000698365052121835
3568	0.000697284750697805
3577	0.000696219310324661
3586	0.000695168500030353
3595	0.000694132093081969
3604	0.000693109866892285
3613	0.000692101602928767
3622	0.000691107086624924
3631	0.000690126107293957
3640	0.000689158458044632
3649	0.00068820393569931
3658	0.000687262340714075
3667	0.000686333477100885
3676	0.000685417152351707
3685	0.000684513177364562
3694	0.00068362136637143
3703	0.000682741536867958
3712	0.000681873509544935
3721	0.000681017108221445
3730	0.000680172159779705
3739	0.000679338494101486
3748	0.000678515944006109
3757	0.000677704345189951
3766	0.000676903536167431
3775	0.000676113358213427
3784	0.000675333655307085
3793	0.000674564274076982
3802	0.000673805063747609
3811	0.000673055876087124
3820.00000000001	0.000672316565356369
3829	0.00067158698825907
3838	0.000670867003893241
3847	0.000670156473703715
3856	0.000669455261435796
3865	0.000668763233089991
3874	0.000668080256877806
3883	0.000667406203178549
3892	0.000666740944497155
3901	0.000666084355422964
3910	0.000665436312589448
3919	0.00066479669463487
3928	0.000664165382163828
3937	0.000663542257709671
3946	0.000662927205697776
3955	0.00066232011240964
3964.00000000001	0.000661720865947784
3973	0.000661129356201444
3982	0.00066054547481302
3991	0.000659969115145275
4000	0.00065940017224926
4009	0.000658838542832941
4018	0.000658284125230523
4027	0.000657736819372435
4036	0.000657196526755978
4045	0.000656663150416613
4054.00000000001	0.000656136594899856
4063	0.0006556167662338
4072.00000000001	0.000655103571902205
4081.00000000001	0.000654596920818189
4090	0.000654096723298457
4099	0.000653602891038098
4108	0.000653115337085901
4117	0.000652633975820204
4126	0.000652158722925242
4135	0.000651689495367996
4144	0.000651226211375531
4153	0.000650768790412792
4162	0.000650317153160876
4171	0.000649871221495743
4180	0.000649430918467371
4189.00000000001	0.000648996168279338
4198	0.000648566896268824
4207.00000000001	0.000648143028887015
4216	0.000647724493679916
4225	0.000647311219269535
4234	0.000646903135335475
4243	0.000646500172596866
4252.00000000001	0.00064610226279468
4261	0.000645709338674394
4270	0.000645321333968994
4279	0.000644938183382323
4288	0.000644559822572757
4297	0.000644186188137195
4306	0.000643817217595383
4315	0.00064345284937452
4324	0.000643093022794187
4333.00000000001	0.000642737678051556
4342	0.00064238675620689
4351	0.00064204019916933
4360	0.000641697949682938
4369	0.000641359951313029
4378	0.000641026148432755
4387	0.000640696486209942
4396	0.000640370910594184
4405	0.000640049368304178
4414	0.000639731806815301
4423	0.000639418174347421
4432	0.00063910841985293
4441	0.000638802493005016
4450	0.000638500344186135
4459	0.000638201924476719
4468	0.000637907185644069
4477.00000000001	0.000637616080131478
4487	0.000626215827251575
4497	0.000615151351060654
4507	0.00060440969894657
4517	0.000593978530668495
4527	0.000583846084275091
4537	0.000574001144196815
4547.00000000001	0.000564433011356455
4557	0.000555131475154292
4567	0.000546086787195692
4577	0.000537289636639173
4587	0.000528731127052555
4597	0.000520402754673363
4607	0.00051229638797762
4617	0.000504404248468425
4627	0.000496718892602335
4637	0.000489233194777737
4647.00000000001	0.000481940331314915
4657	0.00047483376536279
4667	0.000467907232671921
4677	0.000461154728177827
4687	0.000454570493342635
4697.00000000001	0.000448149004206779
4707	0.0004418849601059
4717.00000000001	0.000435773273011226
4727	0.000429809057454607
4737	0.000423987621002095
4747	0.000418304455242402
4757.00000000001	0.000412755227258883
4767	0.0004073357715558
4777	0.000402042082411606
4787.00000000001	0.000396870306633764
4797.00000000001	0.000391816736691363
4807	0.000386877804203306
4817	0.000382050073761297
4827	0.000377330237068253
4837	0.000372715107373946
4847	0.000368201614190884
4857	0.000363786798274525
4867	0.000359467806852894
4877	0.000355241889091629
4887.00000000001	0.000351106391781348
4897	0.000347058755235043
4907.00000000001	0.000343096509383951
4917.00000000001	0.000339217270061079
4927	0.000335418735462185
4937	0.000331698682774677
4947	0.000328054964965409
4957	0.000324485507718947
4967	0.000320988306518318
4977	0.00031756142386079
4987.00000000001	0.000314202986601593
4997	0.000310911183418981
5007	0.00030768426239434
5017	0.00030452052870147
5027.00000000001	0.000301418342399467
5037	0.00029837611632396
5047	0.000295392314071757
5057.00000000001	0.00029246544807421
5067	0.000289594077754913
5077	0.000286776807767533
5087	0.000284012286309856
5097	0.000281299203510317
5107.00000000001	0.000278636289883488
5117	0.000276022314851197
5127	0.000273456085326127
5137	0.000270936444354905
5147	0.000268462269817869
5157	0.000266032473182817
5167	0.000263645998310223
5177.00000000001	0.000261301820307509
5187	0.000258998944430086
5197	0.00025673640502703
5207	0.000254513264529311
5217.00000000001	0.000252328612478663
5227	0.000250181564595219
5237	0.000248071261882192
5247	0.000245996869765904
5257	0.000243957577269618
5267.00000000001	0.000241952596219635
5277.00000000001	0.000239981160482263
5287.00000000001	0.000238042525230274
5297	0.000236135966237573
5307	0.000234260779200849
5317	0.000232416279087038
5327	0.000230601799505483
5337	0.000228816692103745
5347.00000000001	0.00022706032598604
5357.00000000001	0.000225332087153352
5367	0.000223631377964316
5377	0.000221957616615977
5387.00000000001	0.000220310236643609
5397	0.000218688686438812
5407	0.000217092428785103
5417	0.000215520940410304
5427	0.000213973711555039
5437.00000000001	0.000212450245556665
5447	0.000210950058448029
5457.00000000001	0.000209472678570452
5467.00000000001	0.000208017646200354
5477.00000000001	0.000206584513188992
5487	0.000205172842614777
5497.00000000001	0.000203782208447684
5507	0.000202412195225266
5517	0.000201062397739824
5527.00000000001	0.000199732420736299
5537.00000000001	0.000198421878620469
5547.00000000001	0.000197130395177044
5557.00000000001	0.000195857603297292
5567.00000000001	0.000194603144715823
5577	0.000193366669756179
5587	0.000192147837084908
5597.00000000001	0.000190946313473784
5607	0.000189761773569883
5617	0.000188593899673214
5627	0.000187442381521621
5637.00000000001	0.000186306916082688
5647	0.000185187207352395
5657	0.000184082966160266
5667	0.00018299390998078
5677	0.00018191976275081
5687	0.000180860254692882
5697	0.000179815122144023
5707.00000000001	0.000178784107390029
5717.00000000001	0.000177766958504924
5727	0.00017676342919545
5737.00000000001	0.000175773278650403
5747	0.000174796271394631
5757.00000000001	0.000173832177147554
5767.00000000001	0.000172880770686025
5777	0.000171941831711392
5787	0.000171015144720616
5797	0.000170100498881293
5807	0.000169197687910466
5817	0.000168306509957074
5827.00000000001	0.000167426767487931
5837	0.000166558267177104
5847.00000000001	0.000165700819798584
5857	0.000164854240122132
5867.00000000001	0.00016401834681219
5877	0.000163192962329772
5887	0.000162377912837214
5897	0.000161573028105698
5907.00000000001	0.000160778141425462
5917.00000000001	0.0001599930895186
5927	0.000159217712454376
5937	0.000158451853566953
5947.00000000001	0.000157695359375484
5957	0.000156948079506461
5967	0.000156209866618275
5977.00000000001	0.00015548057632789
5987.00000000001	0.000154760067139584
5997	0.000154048200375689
6007.00000000001	0.000153344840109245
6017.00000000001	0.000152649853098538
6027	0.000151963108723443
6037.00000000001	0.000151284478923517
6047	0.000150613838137797
6057.00000000001	0.000149951063246234
6067	0.000149296033512735
6077	0.000148648630529734
6087	0.000148008738164273
6097	0.000147376242505531
6107	0.000146751031813752
6117	0.000146132996470553
6127	0.000145522028930537
6137	0.000144918023674203
6147	0.00014432087716209
6157	0.000143730487790136
6167	0.000143146755846199
6177	0.00014256958346772
6187	0.000141998874600486
6197	0.000141434534958462
6207	0.000140876471984661
6217.00000000001	0.000140324594813018
6227.00000000001	0.000139778814231251
6237	0.00013923904264466
6247	0.000138705194040855
6257	0.000138177183955375
6267	0.000137654929438182
6277	0.000137138349020991
6287.00000000001	0.000136627362685425
6297	0.000136121891831967
6307.00000000001	0.000135621859249683
6317	0.000135127189086701
6327	0.000134637806821412
6337	0.000134153639234397
6347	0.000133674614381023
6357	0.000133200661564732
6367.00000000001	0.000132731711310963
6377.00000000001	0.000132267695341722
6387	0.000131808546550761
6397	0.000131354198979357
6407.00000000001	0.000130904587792679
6417	0.000130459649256716
6427.00000000001	0.000130019320715759
6437	0.000129583540570423
6447	0.000129152248256184
6457	0.000128725384222429
6467.00000000001	0.000128302889912
6477	0.000127884707741215
6487.00000000001	0.000127470781080363
6497.00000000001	0.000127061054234649
6507.00000000001	0.000126655472425587
6517	0.00012625398177282
6527	0.000125856529276365
6537	0.000125463062799265
6547	0.000125073531050636
6557	0.000124687883569113
6567	0.000124306070706657
6577.00000000001	0.00012392804361275
6587	0.000123553754218929
6597.00000000001	0.000123183155223686
6607.00000000001	0.000122816200077697
6617.00000000001	0.000122452842969385
6627	0.000122093038810813
6637.00000000001	0.000121736743223883
6647.00000000001	0.000121383912526845
6657	0.000121034503721109
6667	0.00012068847447834
6677	0.000120345783127848
6687	0.000120006388644242
6697	0.000119670250635371
6707.00000000001	0.00011933732933051
6717	0.000119007585568817
6727	0.000118680980788034
6737	0.000118357477013432
6747	0.000118037036846997
6757.00000000001	0.000117719623456848
6767	0.000117405200566878
6777	0.000117093732446623
6787	0.000116785183901338
6797.00000000001	0.000116479520262294
6807.00000000001	0.000116176707377271
6817	0.000115876711601254
6827	0.000115579499787331
6837	0.000115285039277773
6847	0.000114993297895306
6857	0.000114704243934563
6867.00000000001	0.000114417846153715
6877.00000000001	0.000114134073766271
6887.00000000001	0.000113852896433057
6897	0.000113574284254349
6907.00000000001	0.000113298207762175
6917	0.000113024637912771
6927	0.000112753546079193
6937.00000000001	0.00011248490404408
6947	0.000112218683992561
6957.00000000001	0.000111954858505308
6967	0.000111693400551728
6977.00000000001	0.000111434283483292
6987	0.000111177481027
6997	0.000110922967278975
7007	0.00011067071669818
7017	0.000110420704100273
7027	0.000110172904651567
7037	0.000109927293863125
7047.00000000001	0.000109683847584961
7057	0.000109442542000359
7067.00000000001	0.000109203353620303
7077	0.000108966259278018
7087	0.000108731236123612
7097	0.000108498261618827
7107	0.000108267313531891
7117.00000000001	0.00010803836993247
7127.00000000001	0.000107811409186711
7137.00000000001	0.000107586409952392
7147	0.000107363351174155
7157	0.000107142212078833
7167	0.000106922972170869
7177	0.000106705611227819
7187.00000000001	0.000106490109295939
7197.00000000001	0.000106276446685862
7207.00000000001	0.00010606460396835
7217	0.000105854561970125
7227	0.000105646301769786
7237.00000000001	0.000105439804693796
7247	0.000105235052312545
7257.00000000001	0.000105032026436487
7267	0.000104830709112347
7277	0.000104631082619402
7287.00000000001	0.00010443312946583
7297	0.000104236832385116
7307	0.000104042174332544
7317	0.000103849138481733
7327	0.000103657708221249
7337	0.000103467867151271
7347	0.000103279599080328
7357.00000000001	0.00010309288802208
7367	0.000102907718192172
7377	0.000102724074005136
7387.00000000001	0.000102541940071348
7397	0.000102361301194047
7407.00000000001	0.0001021821423664
7417.00000000001	0.000102004448768624
7427.00000000001	0.000101828205765155
7437.00000000001	0.000101653398901868
7447	0.000101480013903356
7457.00000000001	0.000101308036670236
7467	0.000101137453276527
7477.00000000001	0.000100968249967056
7487.00000000001	0.000100800413154914
7497	0.000100633929418965
7507.00000000001	0.000100468785501384
7517	0.000100304968305249
7527.00000000001	0.000100142464892171
7537	9.99812624799651e-05
7547	9.98213484403596e-05
7557	9.96627102967483e-05
7567	9.95053357219798e-05
7577	9.93492125361832e-05
7587.00000000001	9.91943287046338e-05
7597	9.90406723356521e-05
7607.00000000001	9.88882316785411e-05
7617	9.87369951215565e-05
7627.00000000001	9.85869511899134e-05
7637.00000000001	9.84380885438243e-05
7647.00000000001	9.82903959765711e-05
7657.00000000001	9.8143862412611e-05
7667.00000000001	9.79984769057109e-05
7677	9.7854228637116e-05
7687.00000000001	9.77111069137467e-05
7697	9.75691011664271e-05
7707	9.7428200948142e-05
7717	9.72883959323225e-05
7727.00000000001	9.71496759111614e-05
7737	9.70120307939533e-05
7747.00000000001	9.68754506054657e-05
7757	9.6739925484334e-05
7767.00000000001	9.66054456814838e-05
7777	9.64720015585793e-05
7787.00000000001	9.63395835864954e-05
7797.00000000001	9.62081823438164e-05
7807.00000000001	9.60777885153584e-05
7817.00000000001	9.59483928907139e-05
7827	9.58199863628234e-05
7837	9.56925599265665e-05
7847.00000000001	9.55661046773767e-05
7857	9.54406118098796e-05
7867	9.53160726165509e-05
7877	9.51924784863978e-05
7887	9.50698209036587e-05
7897	9.49480914465261e-05
7907	9.48272817858886e-05
7917	9.47073836840917e-05
7927.00000000001	9.45883889937206e-05
7937.00000000001	9.44702896563995e-05
7947	9.43530777016115e-05
7957	9.42367452455358e-05
7967	9.41212844899037e-05
7977	9.40066877208721e-05
7987.00000000001	9.3892947307915e-05
7997	9.37800557027312e-05
8007	9.36680054381695e-05
8017.00000000001	9.35567891271702e-05
8027	9.34463994617238e-05
8037	9.33368292118438e-05
8047	9.32280712245571e-05
8057.00000000001	9.3120118422909e-05
8067	9.30129638049822e-05
8077.00000000001	9.29066004429341e-05
8087.00000000001	9.28010214820445e-05
8097.00000000001	9.26962201397806e-05
8107	9.25921897048748e-05
8116.99999999999	9.24889235364178e-05
8127	9.23864150629628e-05
8137	9.22846577816457e-05
8147	9.21836452573177e-05
8156.99999999999	9.20833711216894e-05
8167.00000000001	9.19838290724897e-05
8177.00000000001	9.18850128726366e-05
8187	9.17869163494187e-05
8197	9.1689533393692e-05
8207	9.15928579590848e-05
8217.00000000001	9.14968840612177e-05
8227	9.14016057769326e-05
8237	9.13070172435344e-05
8247.00000000001	9.12131126580435e-05
8257	9.11198862764588e-05
8267.00000000001	9.10273324130316e-05
8277	9.09354454395505e-05
8287	9.08442197846364e-05
8297.00000000001	9.07536499330474e-05
8307	9.06637304249938e-05
8317.00000000001	9.05744558554641e-05
8327	9.04858208735584e-05
8337.00000000001	9.0397820181834e-05
8347.00000000001	9.03104485356581e-05
8357	9.02237007425712e-05
8367.00000000001	9.01375716616596e-05
8377.00000000001	9.00520562029351e-05
8387	8.99671493267259e-05
8397	8.98828460430746e-05
8407	8.97991414111444e-05
8417	8.97160305386358e-05
8427.00000000001	8.96335085812087e-05
8437	8.95515707419149e-05
8447.00000000001	8.94702122706369e-05
8457.00000000001	8.93894284635359e-05
8467.00000000001	8.93092146625064e-05
8477	8.92295662546394e-05
8487.00000000001	8.91504786716923e-05
8497	8.90719473895658e-05
8507.00000000001	8.899396792779e-05
8517.00000000001	8.89165358490149e-05
8527.00000000001	8.88396467585095e-05
8537.00000000001	8.87632963036684e-05
8547.00000000001	8.86874801735236e-05
8557.00000000001	8.86121940982632e-05
8567	8.85374338487587e-05
8577	8.84631952360955e-05
8587	8.83894741111125e-05
8597	8.83162663639468e-05
8607.00000000001	8.82435679235845e-05
8617.00000000001	8.81713747574185e-05
8627.00000000001	8.80996828708102e-05
8637	8.80284883066596e-05
8647.00000000001	8.795778714498e-05
8657.00000000001	8.7887575502478e-05
8667	8.78178495321396e-05
8677.00000000001	8.77486054228222e-05
8687.00000000001	8.76798393988512e-05
8697.00000000001	8.76115477196228e-05
8707.00000000001	8.75437266792112e-05
8717	8.74763726059822e-05
8727.00000000001	8.74094818622105e-05
8737	8.73430508437027e-05
8747.00000000001	8.72770759794261e-05
8757.00000000001	8.72115537311412e-05
8767.00000000001	8.71464805930386e-05
8777.00000000001	8.70818530913827e-05
8787	8.70176677841579e-05
8797	8.69539212607213e-05
8807.00000000001	8.68906101414577e-05
8817.00000000001	8.68277310774411e-05
8827.00000000001	8.67652807500998e-05
8837	8.67032558708855e-05
8847	8.66416531809473e-05
8857	8.65804694508093e-05
8867.00000000001	8.65197014800534e-05
8877	8.64593460970041e-05
8887	8.63994001584197e-05
8897.00000000001	8.63398605491863e-05
8907.00000000001	8.62807241820153e-05
8917	8.6221987997146e-05
8927.00000000001	8.61636489620503e-05
8937.00000000001	8.61057040711426e-05
8947.00000000001	8.60481503454934e-05
8957.00000000001	8.59909848325443e-05
8967.00000000001	8.59342046058302e-05
8977	8.58778067647019e-05
8987	8.58217884340531e-05
8997.00000000001	8.57661467640522e-05
9007.00000000001	8.57108789298753e-05
9017.00000000001	8.56559821314437e-05
9027	8.56014535931645e-05
9037	8.55472905636752e-05
9047	8.54934903155892e-05
9057	8.54400501452474e-05
9067.00000000001	8.53869673724708e-05
9077.00000000001	8.53342393403162e-05
9087.00000000001	8.52818634148363e-05
9097	8.5229836984842e-05
9107	8.51781574616665e-05
9117	8.51268222789346e-05
9127	8.50758288923325e-05
9137	8.5025174779382e-05
9147.00000000001	8.49748574392169e-05
9157.00000000001	8.49248743923617e-05
9167.00000000001	8.48752231805137e-05
9177.00000000001	8.48259013663277e-05
9187	8.47769065332021e-05
9197	8.47282362850695e-05


==> TeX/Tikz/Data/counterexamplebox/gamma_orig.dat <==
2	0.5
5	0.125
8	0.03125
11	0.0078125
13	0.00390625
15	0.001953125
17	0.001953125
19	0.001953125
21	0.001953125
23	0.001953125
26	0.001953125
29	0.001953125
32	0.001953125
35	0.001953125
39	0.001953125
43	0.001953125
47	0.001953125
51	0.001953125
55	0.001953125
59	0.001953125
63	0.001953125
67	0.001953125
71	0.001953125
75	0.001953125
80	0.001953125
85	0.001953125
90	0.001953125
95.0000000000001	0.001953125
100	0.001953125
105	0.001953125
110	0.001953125
115	0.001953125
120	0.001953125
125	0.001953125
130	0.001953125
135	0.001953125
140	0.001953125
145	0.001953125
150	0.001953125
155	0.001953125
160	0.001953125
165	0.001953125
170	0.001953125
175	0.001953125
181	0.001953125
187	0.001953125
193	0.001953125
199	0.001953125
205	0.001953125
211	0.001953125
217	0.001953125
223	0.001953125
229	0.001953125
235	0.001953125
241	0.001953125
247	0.001953125
253	0.001953125
259	0.001953125
265	0.001953125
271	0.001953125
277	0.001953125
283	0.001953125
289	0.001953125
295	0.001953125
301	0.001953125
307	0.001953125
313	0.001953125
319	0.001953125
325	0.001953125
331	0.001953125
337	0.001953125
343	0.001953125
349	0.001953125
356	0.001953125
363	0.001953125
370	0.001953125
377	0.001953125
384	0.001953125
391	0.001953125
398	0.001953125
405	0.001953125
412	0.001953125
419	0.001953125
426	0.001953125
433	0.001953125
440	0.001953125
447	0.001953125
454	0.001953125
461	0.001953125
468	0.001953125
475	0.001953125
482	0.001953125
489	0.001953125
496	0.001953125
503	0.001953125
510	0.001953125
517	0.001953125
524	0.001953125
531	0.001953125
538	0.001953125
545	0.001953125
552	0.001953125
559	0.001953125
566	0.001953125
573	0.001953125
580	0.001953125
587	0.001953125
594	0.001953125
601	0.001953125
608	0.001953125
615	0.001953125
622	0.001953125
629	0.001953125
636	0.001953125
643	0.001953125
651	0.001953125
659	0.001953125
667	0.001953125
675	0.001953125
683	0.001953125
691	0.001953125
699	0.001953125
707	0.001953125
715	0.001953125
723	0.001953125
731	0.001953125
739	0.001953125
747	0.001953125
755	0.001953125
763	0.001953125
771	0.001953125
779	0.001953125
787	0.001953125
795	0.001953125
803	0.001953125
811	0.001953125
819	0.001953125
827	0.001953125
835	0.001953125
843	0.001953125
851	0.001953125
859	0.001953125
867	0.001953125
875	0.001953125
883	0.001953125
891	0.001953125
899	0.001953125
907	0.001953125
915	0.001953125
923	0.001953125
931	0.001953125
939	0.001953125
947	0.001953125
955	0.001953125
963	0.001953125
971	0.001953125
979	0.001953125
987	0.001953125
995	0.001953125
1003	0.001953125
1011	0.001953125
1019	0.001953125
1027	0.001953125
1035	0.001953125
1043	0.001953125
1051	0.001953125
1059	0.001953125
1067	0.001953125
1075	0.001953125
1083	0.001953125
1091	0.001953125
1099	0.001953125
1107	0.001953125
1115	0.001953125
1123	0.001953125
1131	0.001953125
1139	0.001953125
1147	0.001953125
1155	0.001953125
1163	0.001953125
1171	0.001953125
1179	0.001953125
1187	0.001953125
1195	0.001953125
1203	0.001953125
1211	0.001953125
1219	0.001953125
1227	0.001953125
1235	0.001953125
1243	0.001953125
1251	0.001953125
1259	0.001953125
1267	0.001953125
1275	0.001953125
1283	0.001953125
1291	0.001953125
1299	0.001953125
1307	0.001953125
1315	0.001953125
1323	0.001953125
1331	0.001953125
1339	0.001953125
1347	0.001953125
1355	0.001953125
1363	0.001953125
1371	0.001953125
1379	0.001953125
1387	0.001953125
1395	0.001953125
1403	0.001953125
1411	0.001953125
1419	0.001953125
1427	0.001953125
1435	0.001953125
1443	0.001953125
1451	0.001953125
1459	0.001953125
1467	0.001953125
1475	0.001953125
1483	0.001953125
1491	0.001953125
1499	0.001953125
1507	0.001953125
1515	0.001953125
1523	0.001953125
1531	0.001953125
1539	0.001953125
1547	0.001953125
1555	0.001953125
1563	0.001953125
1571	0.001953125
1579	0.001953125
1587	0.001953125
1595	0.001953125
1603	0.001953125
1611	0.001953125
1619	0.001953125
1627	0.001953125
1635	0.001953125
1643	0.001953125
1651	0.001953125
1659	0.001953125
1667	0.001953125
1675	0.001953125
1683	0.001953125
1691	0.001953125
1699	0.001953125
1707	0.001953125
1715	0.001953125
1723	0.001953125
1731	0.001953125
1739	0.001953125
1747	0.001953125
1755	0.001953125
1763	0.001953125
1771	0.001953125
1779	0.001953125
1787	0.001953125
1795	0.001953125
1803	0.001953125
1811	0.001953125
1819	0.001953125
1827	0.001953125
1835	0.001953125
1843	0.001953125
1851	0.001953125
1860	0.001953125
1869	0.001953125
1878	0.001953125
1887	0.001953125
1896	0.001953125
1905	0.001953125
1914	0.001953125
1923	0.001953125
1932	0.001953125
1941	0.001953125
1950	0.001953125
1959	0.001953125
1968	0.001953125
1977	0.001953125
1986	0.001953125
1995	0.001953125
2004	0.001953125
2013	0.001953125
2022	0.001953125
2031	0.001953125
2040	0.001953125
2049	0.001953125
2058	0.001953125
2067	0.001953125
2076	0.001953125
2085	0.001953125
2094	0.001953125
2103	0.001953125
2112	0.001953125
2121	0.001953125
2130	0.001953125
2139	0.001953125
2148	0.001953125
2157	0.001953125
2166	0.001953125
2175	0.001953125
2184	0.001953125
2193	0.001953125
2202	0.001953125
2211	0.001953125
2220	0.001953125
2229	0.001953125
2238	0.001953125
2247	0.001953125
2256	0.001953125
2265	0.001953125
2274	0.001953125
2283	0.001953125
2292	0.001953125
2301	0.001953125
2310	0.001953125
2319	0.001953125
2328	0.001953125
2337	0.001953125
2346	0.001953125
2355	0.001953125
2364	0.001953125
2373	0.001953125
2382	0.001953125
2391	0.001953125
2400	0.001953125
2409	0.001953125
2418	0.001953125
2427	0.001953125
2436	0.001953125
2445	0.001953125
2454	0.001953125
2463	0.001953125
2472	0.001953125
2481	0.001953125
2490	0.001953125
2499	0.001953125
2508	0.001953125
2517	0.001953125
2526	0.001953125
2535	0.001953125
2544	0.001953125
2553	0.001953125
2562	0.001953125
2571	0.001953125
2580	0.001953125
2589	0.001953125
2598	0.001953125
2607	0.001953125
2616	0.001953125
2625	0.001953125
2634	0.001953125
2643	0.001953125
2652	0.001953125
2661	0.001953125
2670	0.001953125
2679	0.001953125
2688	0.001953125
2697	0.001953125
2706	0.001953125
2715	0.001953125
2724	0.001953125
2733	0.001953125
2742	0.001953125
2751	0.001953125
2760	0.001953125
2769	0.001953125
2778	0.001953125
2787	0.001953125
2796	0.001953125
2805	0.001953125
2814	0.001953125
2823	0.001953125
2832	0.001953125
2841	0.001953125
2850	0.001953125
2859	0.001953125
2868	0.001953125
2877	0.001953125
2886	0.001953125
2895	0.001953125
2904	0.001953125
2913	0.001953125
2922	0.001953125
2931	0.001953125
2940	0.001953125
2949	0.001953125
2958	0.001953125
2967	0.001953125
2976	0.001953125
2985	0.001953125
2994	0.001953125
3003	0.001953125
3012	0.001953125
3021	0.001953125
3030	0.001953125
3039	0.001953125
3048	0.001953125
3057	0.001953125
3066	0.001953125
3075	0.001953125
3084	0.001953125
3093	0.001953125
3102	0.001953125
3111	0.001953125
3120	0.001953125
3129	0.001953125
3138	0.001953125
3147	0.001953125
3156	0.001953125
3165	0.001953125
3174	0.001953125
3183	0.001953125
3192	0.001953125
3201	0.001953125
3210	0.001953125
3219	0.001953125
3228	0.001953125
3237	0.001953125
3246	0.001953125
3255	0.001953125
3264	0.001953125
3273	0.001953125
3282	0.001953125
3291	0.001953125
3300	0.001953125
3309	0.001953125
3318	0.001953125
3327	0.001953125
3336	0.001953125
3345	0.001953125
3354	0.001953125
3363	0.001953125
3372	0.001953125
3381	0.001953125
3390	0.001953125
3399	0.001953125
3408	0.001953125
3417	0.001953125
3426	0.001953125
3435	0.001953125
3444	0.001953125
3453	0.001953125
3462	0.001953125
3471	0.001953125
3480	0.001953125
3489	0.001953125
3498	0.001953125
3507	0.001953125
3516	0.001953125
3525	0.001953125
3534	0.001953125
3543	0.001953125
3552	0.001953125
3561	0.001953125
3570	0.001953125
3579	0.001953125
3588	0.001953125
3597	0.001953125
3606	0.001953125
3615	0.001953125
3624	0.001953125
3633	0.001953125
3642	0.001953125
3651	0.001953125
3660	0.001953125
3669	0.001953125
3678	0.001953125
3687	0.001953125
3696	0.001953125
3705	0.001953125
3714	0.001953125
3723	0.001953125
3732	0.001953125
3741	0.001953125
3750	0.001953125
3759	0.001953125
3768	0.001953125
3777	0.001953125
3786	0.001953125
3795	0.001953125
3804	0.001953125
3813	0.001953125
3822	0.001953125
3831	0.001953125
3840	0.001953125
3849	0.001953125
3858	0.001953125
3867	0.001953125
3876	0.001953125
3885	0.001953125
3894	0.001953125
3903	0.001953125
3912	0.001953125
3921	0.001953125
3930	0.001953125
3939	0.001953125
3948	0.001953125
3957	0.001953125
3966	0.001953125
3975	0.001953125
3984	0.001953125
3993	0.001953125
4002	0.001953125
4011	0.001953125
4020	0.001953125
4029	0.001953125
4038	0.001953125
4047	0.001953125
4056	0.001953125
4065	0.001953125
4074	0.001953125
4083	0.001953125
4092	0.001953125
4101	0.001953125
4110	0.001953125
4119	0.001953125
4128	0.001953125
4137	0.001953125
4146	0.001953125
4155	0.001953125
4164	0.001953125
4173	0.001953125
4182	0.001953125
4191	0.001953125
4200	0.001953125
4209	0.001953125
4218	0.001953125
4227	0.001953125
4236	0.001953125
4245	0.001953125
4254	0.001953125
4263	0.001953125
4272	0.001953125
4281	0.001953125
4290	0.001953125
4299	0.001953125
4308	0.001953125
4317	0.001953125
4326	0.001953125
4335	0.001953125
4344	0.001953125
4353	0.001953125
4362	0.001953125
4371	0.001953125
4380	0.001953125
4389	0.001953125
4398	0.001953125
4407	0.001953125
4416	0.001953125
4425	0.001953125
4434	0.001953125
4443	0.001953125
4452	0.001953125
4461	0.001953125
4470	0.001953125
4479	0.001953125
4488	0.001953125
4497	0.001953125
4506	0.001953125
4515	0.001953125
4524	0.001953125
4533	0.001953125
4542	0.001953125
4551	0.001953125
4560	0.001953125
4569	0.001953125
4578	0.001953125
4587	0.001953125
4596	0.001953125
4605	0.001953125
4614	0.001953125
4623	0.001953125
4632	0.001953125
4641	0.001953125
4650	0.001953125
4659	0.001953125
4669	0.001953125
4679	0.001953125
4689	0.001953125
4699	0.001953125
4709	0.001953125
4719	0.001953125
4729	0.001953125
4739	0.001953125
4749	0.001953125
4759	0.001953125
4769	0.001953125
4779	0.001953125
4789	0.001953125
4799	0.001953125
4809	0.001953125
4819	0.001953125
4829	0.001953125
4839	0.001953125
4849	0.001953125
4859	0.001953125
4869	0.001953125
4879	0.001953125
4889	0.001953125
4899	0.001953125
4909	0.001953125
4919	0.001953125
4929	0.001953125
4939	0.001953125
4949	0.001953125
4959	0.001953125
4969	0.001953125
4979	0.001953125
4989	0.001953125
4999	0.001953125
5009	0.001953125
5019	0.001953125
5029	0.001953125
5039	0.001953125
5049	0.001953125
5059	0.001953125
5069	0.001953125
5079	0.001953125
5089	0.001953125
5099	0.001953125
5109	0.001953125
5119	0.001953125
5129	0.001953125
5139	0.001953125
5149	0.001953125
5159	0.001953125
5169	0.001953125
5179	0.001953125
5189	0.001953125
5199	0.001953125
5209	0.001953125
5219	0.001953125
5229	0.001953125
5239	0.001953125
5249	0.001953125
5259	0.001953125
5269	0.001953125
5279	0.001953125
5289	0.001953125
5299	0.001953125
5309	0.001953125
5319	0.001953125
5329	0.001953125
5339	0.001953125
5349	0.001953125
5359	0.001953125
5369	0.001953125
5379	0.001953125
5389	0.001953125
5399	0.001953125
5409	0.001953125
5419	0.001953125
5429	0.001953125
5439	0.001953125
5449	0.001953125
5459	0.001953125
5469	0.001953125
5479	0.001953125
5489	0.001953125
5499	0.001953125
5509	0.001953125
5519	0.001953125
5529	0.001953125
5539	0.001953125
5549	0.001953125
5559	0.001953125
5569	0.001953125
5579	0.001953125
5589	0.001953125
5599	0.001953125
5609	0.001953125
5619	0.001953125
5629	0.001953125
5639	0.001953125
5649	0.001953125
5659	0.001953125
5669	0.001953125
5679	0.001953125
5689	0.001953125
5699	0.001953125
5709	0.001953125
5719	0.001953125
5729	0.001953125
5739	0.001953125
5749	0.001953125
5759	0.001953125
5769	0.001953125
5779	0.001953125
5789	0.001953125
5799	0.001953125
5809	0.001953125
5819	0.001953125
5829	0.001953125
5839	0.001953125
5849	0.001953125
5859	0.001953125
5869	0.001953125
5879	0.001953125
5889	0.001953125
5899	0.001953125
5909	0.001953125
5919	0.001953125
5929	0.001953125
5939	0.001953125
5949	0.001953125
5959	0.001953125
5969	0.001953125
5979	0.001953125
5989	0.001953125
5999	0.001953125
6009	0.001953125
6019	0.001953125
6029	0.001953125
6039	0.001953125
6049	0.001953125
6059	0.001953125
6069	0.001953125
6079	0.001953125
6089	0.001953125
6099	0.001953125
6109	0.001953125
6119	0.001953125
6129	0.001953125
6139	0.001953125
6149	0.001953125
6159	0.001953125
6169	0.001953125
6179	0.001953125
6189	0.001953125
6199	0.001953125
6209	0.001953125
6219	0.001953125
6229	0.001953125
6239	0.001953125
6249	0.001953125
6259	0.001953125
6269	0.001953125
6279	0.001953125
6289	0.001953125
6299	0.001953125
6309	0.001953125
6319	0.001953125
6329	0.001953125
6339	0.001953125
6349	0.001953125
6359	0.001953125
6369	0.001953125
6379	0.001953125
6389	0.001953125
6399	0.001953125
6409	0.001953125
6419	0.001953125
6429	0.001953125
6439	0.001953125
6449	0.001953125
6459	0.001953125
6469	0.001953125
6479	0.001953125
6489	0.001953125
6499	0.001953125
6509	0.001953125
6519	0.001953125
6529	0.001953125
6539	0.001953125
6549	0.001953125
6559	0.001953125
6569	0.001953125
6579	0.001953125
6589	0.001953125
6599	0.001953125
6609	0.001953125
6619	0.001953125
6629	0.001953125
6639	0.001953125
6649	0.001953125
6659	0.001953125
6669	0.001953125
6679	0.001953125
6689	0.001953125
6699	0.001953125
6709	0.001953125
6719	0.001953125
6729	0.001953125
6739	0.001953125
6749	0.001953125
6759	0.001953125
6769	0.001953125
6779	0.001953125
6789	0.001953125
6799	0.001953125
6809	0.001953125
6819	0.001953125
6829	0.001953125
6839	0.001953125
6849	0.001953125
6859	0.001953125
6869	0.001953125
6879	0.001953125
6889	0.001953125
6899	0.001953125
6909	0.001953125
6919	0.001953125
6929	0.001953125
6939	0.001953125
6949	0.001953125
6959	0.001953125
6969	0.001953125
6979	0.001953125
6989	0.001953125
6999	0.001953125
7009	0.001953125
7019	0.001953125
7029	0.001953125
7039	0.001953125
7049	0.001953125
7059	0.001953125
7069	0.001953125
7079	0.001953125
7089	0.001953125
7099	0.001953125
7109	0.001953125
7119	0.001953125
7129	0.001953125
7139	0.001953125
7149	0.001953125
7159	0.001953125
7169	0.001953125
7179	0.001953125
7189	0.001953125
7199	0.001953125
7209	0.001953125
7219	0.001953125
7229	0.001953125
7239	0.001953125
7249	0.001953125
7259	0.001953125
7269	0.001953125
7279	0.001953125
7289	0.001953125
7299	0.001953125
7309	0.001953125
7319	0.001953125
7329	0.001953125
7339	0.001953125
7349	0.001953125
7359	0.001953125
7369	0.001953125
7379	0.001953125
7389	0.001953125
7399	0.001953125
7409	0.001953125
7419	0.001953125
7429	0.001953125
7439	0.001953125
7449	0.001953125
7459	0.001953125
7469	0.001953125
7479	0.001953125
7489	0.001953125
7499	0.001953125
7509	0.001953125
7519	0.001953125
7529	0.001953125
7539	0.001953125
7549	0.001953125
7559	0.001953125
7569	0.001953125
7579	0.001953125
7589	0.001953125
7599	0.001953125
7609	0.001953125
7619	0.001953125
7629	0.001953125
7639	0.001953125
7649	0.001953125
7659	0.001953125
7669	0.001953125
7679	0.001953125
7689	0.001953125
7699	0.001953125
7708.99999999999	0.001953125
7719	0.001953125
7729	0.001953125
7739	0.001953125
7749	0.001953125
7759	0.001953125
7769	0.001953125
7779	0.001953125
7789	0.001953125
7799	0.001953125
7809	0.001953125
7819	0.001953125
7829	0.001953125
7839	0.001953125
7849	0.001953125
7859	0.001953125
7869	0.001953125
7879	0.001953125
7889	0.001953125
7899	0.001953125
7909	0.001953125
7919	0.001953125
7929	0.001953125
7939	0.001953125
7949	0.001953125
7959	0.001953125
7969	0.001953125
7979	0.001953125
7989	0.001953125
7999	0.001953125
8009	0.001953125
8019	0.001953125
8029	0.001953125
8039	0.001953125
8049	0.001953125
8059	0.001953125
8069	0.001953125
8079	0.001953125
8089	0.001953125
8099	0.001953125
8108.99999999999	0.001953125
8119	0.001953125
8129	0.001953125
8139	0.001953125
8149	0.001953125
8159	0.001953125
8169	0.001953125
8179	0.001953125
8189	0.001953125
8199	0.001953125
8209	0.001953125
8219	0.001953125
8229	0.001953125
8239	0.001953125
8249	0.001953125
8259	0.001953125
8269	0.001953125
8279	0.001953125
8289	0.001953125
8299	0.001953125
8309	0.001953125
8319	0.001953125
8329	0.001953125
8339	0.001953125
8349	0.001953125
8359	0.001953125
8369	0.001953125
8379	0.001953125
8389	0.001953125
8399	0.001953125
8409	0.001953125
8419	0.001953125
8429	0.001953125
8439	0.001953125
8449	0.001953125
8459	0.001953125
8469	0.001953125
8479	0.001953125
8489	0.001953125
8499	0.001953125
8509	0.001953125
8519	0.001953125
8529	0.001953125
8539	0.001953125
8549	0.001953125
8559	0.001953125
8569	0.001953125
8579	0.001953125
8589	0.001953125
8599	0.001953125
8609	0.001953125
8619	0.001953125
8629	0.001953125
8639	0.001953125
8649	0.001953125
8659	0.001953125
8669	0.001953125
8679	0.001953125
8689	0.001953125
8699	0.001953125
8709	0.001953125
8719	0.001953125
8729	0.001953125
8739	0.001953125
8749	0.001953125
8759	0.001953125
8769	0.001953125
8779	0.001953125
8789	0.001953125
8799	0.001953125
8809	0.001953125
8819	0.001953125
8829	0.001953125
8839	0.001953125
8849	0.001953125
8859	0.001953125
8869	0.001953125
8879	0.001953125
8889	0.001953125


==> TeX/Tikz/Data/counterexamplebox/gamma_plus.dat <==
2	0.5
10	0.125
17	0.125
24	0.125
31	0.125
38	0.125
45	0.125
52	0.125
59	0.125
66	0.125
73	0.125
80	0.125
87	0.125
94	0.125
101	0.125
108	0.125
115	0.125
122	0.125
129	0.125
136	0.125
143	0.125
150	0.125
157	0.125
164	0.125
171	0.125
178	0.125
185	0.125
192	0.125
199	0.125
206	0.125
213	0.125
220	0.125
227	0.125
234	0.125
241	0.125
248	0.125
255	0.125
262	0.125
269	0.125
276	0.125
283	0.125
290	0.125
297	0.125
304	0.125
311	0.125
318	0.125
325	0.125
332	0.125
339	0.125
346	0.125
353	0.125
360	0.125
367	0.125
374	0.125
381	0.125
388	0.125
395	0.125
402	0.125
409	0.125
416	0.125
423	0.125
430	0.125
437	0.125
445	0.125
453	0.125
461	0.125
469	0.125
477	0.125
485	0.125
493	0.125
501	0.125
509	0.125
517	0.125
525	0.125
533	0.125
541	0.125
549	0.125
557	0.125
565	0.125
573	0.125
581	0.125
589	0.125
597	0.125
605	0.125
613	0.125
621	0.125
629	0.125
637	0.125
645	0.125
653	0.125
661	0.125
669	0.125
677	0.125
685	0.125
693	0.125
701	0.125
709	0.125
717	0.125
725	0.125
733	0.125
741	0.125
749	0.125
757	0.125
765	0.125
773	0.125
781	0.125
789	0.125
797	0.125
805	0.125
813	0.125
821	0.125
829	0.125
837	0.125
845	0.125
853	0.125
861	0.125
869	0.125
877	0.125
885	0.125
893	0.125
901	0.125
909	0.125
917	0.125
925	0.125
933	0.125
941	0.125
949	0.125
957	0.125
965	0.125
973	0.125
981	0.125
989	0.125
997	0.125
1005	0.125
1013	0.125
1021	0.125
1029	0.125
1037	0.125
1045	0.125
1053	0.125
1061	0.125
1069	0.125
1077	0.125
1085	0.125
1093	0.125
1101	0.125
1109	0.125
1117	0.125
1125	0.125
1133	0.125
1141	0.125
1149	0.125
1157	0.125
1165	0.125
1173	0.125
1181	0.125
1189	0.125
1197	0.125
1205	0.125
1213	0.125
1221	0.125
1229	0.125
1237	0.125
1245	0.125
1253	0.125
1261	0.125
1269	0.125
1277	0.125
1285	0.125
1293	0.125
1301	0.125
1309	0.125
1317	0.125
1325	0.125
1333	0.125
1341	0.125
1349	0.125
1357	0.125
1365	0.125
1373	0.125
1381	0.125
1389	0.125
1397	0.125
1405	0.125
1413	0.125
1421	0.125
1429	0.125
1437	0.125
1445	0.125
1453	0.125
1461	0.125
1469	0.125
1477	0.125
1485	0.125
1493	0.125
1501	0.125
1509	0.125
1517	0.125
1525	0.125
1533	0.125
1541	0.125
1549	0.125
1557	0.125
1565	0.125
1573	0.125
1581	0.125
1589	0.125
1597	0.125
1605	0.125
1613	0.125
1621	0.125
1629	0.125
1637	0.125
1645	0.125
1653	0.125
1661	0.125
1669	0.125
1678	0.125
1687	0.125
1696	0.125
1705	0.125
1714	0.125
1723	0.125
1732	0.125
1741	0.125
1750	0.125
1759	0.125
1768	0.125
1777	0.125
1786	0.125
1795	0.125
1804	0.125
1813	0.125
1822	0.125
1831	0.125
1840	0.125
1849	0.125
1858	0.125
1867	0.125
1876	0.125
1885	0.125
1894	0.125
1903	0.125
1912	0.125
1921	0.125
1930	0.125
1939	0.125
1948	0.125
1957	0.125
1966	0.125
1975	0.125
1984	0.125
1993	0.125
2002	0.125
2011	0.125
2020	0.125
2029	0.125
2038	0.125
2047	0.125
2056	0.125
2065	0.125
2074	0.125
2083	0.125
2092	0.125
2101	0.125
2110	0.125
2119	0.125
2128	0.125
2137	0.125
2146	0.125
2155	0.125
2164	0.125
2173	0.125
2182	0.125
2191	0.125
2200	0.125
2209	0.125
2218	0.125
2227	0.125
2236	0.125
2245	0.125
2254	0.125
2263	0.125
2272	0.125
2281	0.125
2290	0.125
2299	0.125
2308	0.125
2317	0.125
2326	0.125
2335	0.125
2344	0.125
2353	0.125
2362	0.125
2371	0.125
2380	0.125
2389	0.125
2398	0.125
2407	0.125
2416	0.125
2425	0.125
2434	0.125
2443	0.125
2452	0.125
2461	0.125
2470	0.125
2479	0.125
2488	0.125
2497	0.125
2506	0.125
2515	0.125
2524	0.125
2533	0.125
2542	0.125
2551	0.125
2560	0.125
2569	0.125
2578	0.125
2587	0.125
2596	0.125
2605	0.125
2614	0.125
2623	0.125
2632	0.125
2641	0.125
2650	0.125
2659	0.125
2668	0.125
2677	0.125
2686	0.125
2695	0.125
2704	0.125
2713	0.125
2722	0.125
2731	0.125
2740	0.125
2749	0.125
2758	0.125
2767	0.125
2776	0.125
2785	0.125
2794	0.125
2803	0.125
2812	0.125
2821	0.125
2830	0.125
2839	0.125
2848	0.125
2857	0.125
2866	0.125
2875	0.125
2884	0.125
2893	0.125
2902	0.125
2911	0.125
2920	0.125
2929	0.125
2938	0.125
2947	0.125
2956	0.125
2965	0.125
2974	0.125
2983	0.125
2992	0.125
3001	0.125
3010	0.125
3019	0.125
3028	0.125
3037	0.125
3046	0.125
3055	0.125
3064	0.125
3073	0.125
3082	0.125
3091	0.125
3100	0.125
3109	0.125
3118	0.125
3127	0.125
3136	0.125
3145	0.125
3154	0.125
3163	0.125
3172	0.125
3181	0.125
3190	0.125
3199	0.125
3208	0.125
3217	0.125
3226	0.125
3235	0.125
3244	0.125
3253	0.125
3262	0.125
3271	0.125
3280	0.125
3289	0.125
3298	0.125
3307	0.125
3316	0.125
3325	0.125
3334	0.125
3343	0.125
3352	0.125
3361	0.125
3370	0.125
3379	0.125
3388	0.125
3397	0.125
3406	0.125
3415	0.125
3424	0.125
3433	0.125
3442	0.125
3451	0.125
3460	0.125
3469	0.125
3478	0.125
3487	0.125
3496	0.125
3505	0.125
3514	0.125
3523	0.125
3532	0.125
3541	0.125
3550	0.125
3559	0.125
3568	0.125
3577	0.125
3586	0.125
3595	0.125
3604	0.125
3613	0.125
3622	0.125
3631	0.125
3640	0.125
3649	0.125
3658	0.125
3667	0.125
3676	0.125
3685	0.125
3694	0.125
3703	0.125
3712	0.125
3721	0.125
3730	0.125
3739	0.125
3748	0.125
3757	0.125
3766	0.125
3775	0.125
3784	0.125
3793	0.125
3802	0.125
3811	0.125
3820	0.125
3829	0.125
3838	0.125
3847	0.125
3856	0.125
3865	0.125
3874	0.125
3883	0.125
3892	0.125
3901	0.125
3910	0.125
3919	0.125
3928	0.125
3937	0.125
3946	0.125
3955	0.125
3964	0.125
3973	0.125
3982	0.125
3991	0.125
4000	0.125
4009	0.125
4018	0.125
4027	0.125
4036	0.125
4045	0.125
4054	0.125
4063	0.125
4072	0.125
4081	0.125
4090	0.125
4099	0.125
4108	0.125
4117	0.125
4126	0.125
4135	0.125
4144	0.125
4153	0.125
4162	0.125
4171	0.125
4180	0.125
4189	0.125
4198	0.125
4207	0.125
4216	0.125
4225	0.125
4234	0.125
4243	0.125
4252	0.125
4261	0.125
4270	0.125
4279	0.125
4288	0.125
4297	0.125
4306	0.125
4315	0.125
4324	0.125
4333	0.125
4342	0.125
4351	0.125
4360	0.125
4369	0.125
4378	0.125
4387	0.125
4396	0.125
4405	0.125
4414	0.125
4423	0.125
4432	0.125
4441	0.125
4450	0.125
4459	0.125
4468	0.125
4477	0.125
4487	0.125
4497	0.125
4507	0.125
4517	0.125
4527	0.125
4537	0.125
4547	0.125
4557	0.125
4567	0.125
4577	0.125
4587	0.125
4597	0.125
4607	0.125
4617	0.125
4627	0.125
4637	0.125
4647	0.125
4657	0.125
4667	0.125
4677	0.125
4687	0.125
4697	0.125
4707	0.125
4717	0.125
4727	0.125
4737	0.125
4747	0.125
4757	0.125
4767	0.125
4777	0.125
4787	0.125
4797	0.125
4807	0.125
4817	0.125
4827	0.125
4837	0.125
4847	0.125
4857	0.125
4867	0.125
4877	0.125
4887	0.125
4897	0.125
4907	0.125
4917	0.125
4927	0.125
4937	0.125
4947	0.125
4957	0.125
4967	0.125
4977	0.125
4987	0.125
4997	0.125
5007	0.125
5017	0.125
5027	0.125
5037	0.125
5047	0.125
5057	0.125
5067	0.125
5077	0.125
5087	0.125
5097	0.125
5107	0.125
5117	0.125
5127	0.125
5137	0.125
5147	0.125
5157	0.125
5167	0.125
5177	0.125
5187	0.125
5197	0.125
5207	0.125
5217	0.125
5227	0.125
5237	0.125
5247	0.125
5257	0.125
5267	0.125
5277	0.125
5287	0.125
5297	0.125
5307	0.125
5317	0.125
5327	0.125
5337	0.125
5347	0.125
5357	0.125
5367	0.125
5377	0.125
5387	0.125
5397	0.125
5407	0.125
5417	0.125
5427	0.125
5437	0.125
5447	0.125
5457	0.125
5467	0.125
5477	0.125
5487	0.125
5497	0.125
5507	0.125
5517	0.125
5527	0.125
5537	0.125
5547	0.125
5557	0.125
5567	0.125
5577	0.125
5587	0.125
5597	0.125
5607	0.125
5617	0.125
5627	0.125
5637	0.125
5647	0.125
5657	0.125
5667	0.125
5677	0.125
5687	0.125
5697	0.125
5707	0.125
5717	0.125
5727	0.125
5737	0.125
5747	0.125
5757	0.125
5767	0.125
5777	0.125
5787	0.125
5797	0.125
5807	0.125
5817	0.125
5827	0.125
5837	0.125
5847	0.125
5857	0.125
5867	0.125
5877	0.125
5887	0.125
5897	0.125
5907	0.125
5917	0.125
5927	0.125
5937	0.125
5947	0.125
5957	0.125
5967	0.125
5977	0.125
5987	0.125
5997	0.125
6007	0.125
6017	0.125
6027	0.125
6037	0.125
6047	0.125
6057	0.125
6067	0.125
6077	0.125
6087	0.125
6097	0.125
6107	0.125
6117	0.125
6127	0.125
6137	0.125
6147	0.125
6157	0.125
6167	0.125
6177	0.125
6187	0.125
6197	0.125
6207	0.125
6217	0.125
6227	0.125
6237	0.125
6247	0.125
6257	0.125
6267	0.125
6277	0.125
6287	0.125
6297	0.125
6307	0.125
6317	0.125
6327	0.125
6337	0.125
6347	0.125
6357	0.125
6367	0.125
6377	0.125
6387	0.125
6397	0.125
6407	0.125
6417	0.125
6427	0.125
6437	0.125
6447	0.125
6457	0.125
6467	0.125
6477	0.125
6487	0.125
6497	0.125
6507	0.125
6517	0.125
6527	0.125
6537	0.125
6547	0.125
6557	0.125
6567	0.125
6577	0.125
6587	0.125
6597	0.125
6607	0.125
6617	0.125
6627	0.125
6637	0.125
6647	0.125
6657	0.125
6667	0.125
6677	0.125
6687	0.125
6697	0.125
6707	0.125
6717	0.125
6727	0.125
6737	0.125
6747	0.125
6757	0.125
6767	0.125
6777	0.125
6787	0.125
6797	0.125
6807	0.125
6817	0.125
6827	0.125
6837	0.125
6847	0.125
6857	0.125
6867	0.125
6877	0.125
6887	0.125
6897	0.125
6907	0.125
6917	0.125
6927	0.125
6937	0.125
6947	0.125
6957	0.125
6967	0.125
6977	0.125
6987	0.125
6997	0.125
7007	0.125
7017	0.125
7027	0.125
7037	0.125
7047	0.125
7057	0.125
7067	0.125
7077	0.125
7087	0.125
7097	0.125
7107	0.125
7117	0.125
7127	0.125
7137	0.125
7147	0.125
7157	0.125
7167	0.125
7177	0.125
7187	0.125
7197	0.125
7207	0.125
7217	0.125
7227	0.125
7237	0.125
7247	0.125
7257	0.125
7267	0.125
7277	0.125
7287	0.125
7297	0.125
7307	0.125
7317	0.125
7327	0.125
7337	0.125
7347	0.125
7357	0.125
7367	0.125
7377	0.125
7387	0.125
7397	0.125
7407	0.125
7417	0.125
7427	0.125
7437	0.125
7447	0.125
7457	0.125
7467	0.125
7477	0.125
7487	0.125
7497	0.125
7507	0.125
7517	0.125
7527	0.125
7537	0.125
7547	0.125
7557	0.125
7567	0.125
7577	0.125
7587	0.125
7597	0.125
7607	0.125
7617	0.125
7627	0.125
7637	0.125
7647	0.125
7657	0.125
7667	0.125
7677	0.125
7687	0.125
7697	0.125
7707	0.125
7717	0.125
7727	0.125
7737	0.125
7747	0.125
7757	0.125
7767	0.125
7777	0.125
7787	0.125
7797	0.125
7807	0.125
7817	0.125
7827	0.125
7837	0.125
7847	0.125
7857	0.125
7867	0.125
7877	0.125
7887	0.125
7897	0.125
7907	0.125
7917	0.125
7927	0.125
7937	0.125
7947	0.125
7957	0.125
7967	0.125
7977	0.125
7987	0.125
7997	0.125
8007	0.125
8017	0.125
8027	0.125
8037	0.125
8047	0.125
8057	0.125
8067	0.125
8077	0.125
8087	0.125
8097	0.125
8107	0.125
8116.99999999999	0.125
8127	0.125
8137	0.125
8147	0.125
8156.99999999999	0.125
8167	0.125
8177	0.125
8187	0.125
8197	0.125
8207	0.125
8217	0.125
8227	0.125
8237	0.125
8247	0.125
8257	0.125
8267	0.125
8277	0.125
8287	0.125
8297	0.125
8307	0.125
8317	0.125
8327	0.125
8337	0.125
8347	0.125
8357	0.125
8367	0.125
8377	0.125
8387	0.125
8397	0.125
8407	0.125
8417	0.125
8427	0.125
8437	0.125
8447	0.125
8457	0.125
8467	0.125
8477	0.125
8487	0.125
8497	0.125
8507	0.125
8517	0.125
8527	0.125
8537	0.125
8547	0.125
8557	0.125
8567	0.125
8577	0.125
8587	0.125
8597	0.125
8607	0.125
8617	0.125
8627	0.125
8637	0.125
8647	0.125
8657	0.125
8667	0.125
8677	0.125
8687	0.125
8697	0.125
8707	0.125
8717	0.125
8727	0.125
8737	0.125
8747	0.125
8757	0.125
8767	0.125
8777	0.125
8787	0.125
8797	0.125
8807	0.125
8817	0.125
8827	0.125
8837	0.125
8847	0.125
8857	0.125
8867	0.125
8877	0.125
8887	0.125
8897	0.125
8907	0.125
8917	0.125
8927	0.125
8937	0.125
8947	0.125
8957	0.125
8967	0.125
8977	0.125
8987	0.125
8997	0.125
9007	0.125
9017	0.125
9027	0.125
9037	0.125
9047	0.125
9057	0.125
9067	0.125
9077	0.125
9087	0.125
9097	0.125
9107	0.125
9117	0.125
9127	0.125
9137	0.125
9147	0.125
9157	0.125
9167	0.125
9177	0.125
9187	0.125
9197	0.125


==> TeX/Tikz/Data/counterexamplebox/res_orig.dat <==
2	0.666666666666667
5	10.6666666666667
8	170.666666666666
11	2730.66666666666
13	17930.6666666667
15	83967.9999999999
17	67584
19	59392
21	55296
23	53248
26	26112
29	19328
32	17632
35	17208
39	9079.44234466553
43.0000000000001	8616.11745017826
47.0000000000001	8282.18193366179
51	8038.18237372729
55	7858.07788119121
59.0000000000001	7724.1253796178
63.0000000000001	7623.93043261347
67.0000000000001	7548.66427777681
71	7491.94153259621
75	7449.08897715359
80	6443.98714529861
85	5737.07328409233
90.0000000000001	5222.86083978484
95	4839.15415517083
100	4547.12262361741
105	4321.39055430788
110	4144.74493573699
115	4005.14268863337
120	3893.93623891808
125	3804.77852803155
130	3732.92365873219
135	3674.76660870821
140	3627.53213568053
145	3589.05947310398
150	3557.6501142608
155	3531.95811373314
160	3510.90965077519
165	3493.64312411945
170	3479.46391134622
175	3467.80977610099
181	3145.2240644628
187	2891.73341001057
193	2689.35551842866
199	2525.64579750799
205	2391.75022000279
211	2281.21785768719
217	2189.2506918204
223	2112.21504578804
229	2047.31485332343
235	1992.36799017152
241	1945.64994364234
247	1905.78249070084
253	1871.65307855782
259	1842.35553690116
265	1817.14585997341
271	1795.40879801978
277	1776.63231129033
283	1760.38781752641
289	1746.31475994619
295	1734.10843362734
301	1723.51029531656
307	1714.30018490763
313	1706.29003234734
319	1699.31872907866
325	1693.24792018488
331	1687.95853030084
337	1683.34787876217
343	1679.32727133719
349	1675.81998004244
356	1566.72284847844
363	1474.42027564517
370	1395.72537132268
377.000000000001	1328.17759687118
384.000000000001	1269.85112291289
391	1219.22001043707
398	1175.06166835217
405.000000000001	1136.38660572258
412	1102.38657053664
419	1072.39575348507
426	1045.86141232279
433	1022.32138060215
440	1001.3866696768
447	982.727881883908
454	966.064505660801
461	951.156411280718
468.000000000001	937.797042295869
475	925.807924760165
482	915.034208710054
489.000000000001	905.341024311181
496.000000000001	896.610485489466
503	888.73921161053
510	881.636266269114
517	875.221433936782
524	869.423771841299
531	864.180387285925
538.000000000001	859.435400590959
545	855.13906163949
552.000000000001	851.246994144963
559	847.719546611901
566.000000000001	844.521232821557
573	841.620247760457
580.000000000001	838.988047388932
587.000000000001	836.598982647823
594	834.429979723827
601.000000000001	832.460259915093
608	830.671093518628
615	829.045583048214
622.000000000001	827.568471822216
629	826.225974565543
636.000000000001	825.00562717229
643	823.896153194117
651	786.121614986107
659	752.50906409086
667.000000000001	722.487133238033
675.000000000001	695.162625911107
683	669.97936911814
691	646.711992164408
699	625.164687552221
707.000000000001	605.166614362039
715.000000000001	586.568121588978
723	569.237627404802
731	553.059026500377
739	537.929525159345
747	523.757824768429
755	510.462590710042
763	497.971156196127
771	486.218420462623
779	475.145908500356
787	464.700965635397
795	454.836065155527
803.000000000001	445.508211085988
811	436.678421358945
819.000000000001	428.31127915904
827.000000000001	420.374542287631
835	412.83880206818
843	405.677184690726
851	398.865089024453
859.000000000001	392.379955860897
867.000000000001	386.201064323839
875	380.309351825264
883.000000000001	374.687254483471
891	369.318565368873
899	364.188308320627
907	359.28262539525
915	354.588676277335
923.000000000001	350.094548210301
931	345.789175198926
939	341.662265400382
947.000000000001	337.704235761754
955.000000000001	333.906153082731
963.000000000001	330.259680786134
971.000000000001	326.757030768189
979	323.390919777697
987	320.154529839814
995.000000000001	317.041472298091
1003	314.045755098543
1011	311.161752983211
1019	308.384180298863
1027	305.708066159654
1035	303.128731731802
1043	300.641769433849
1051	298.243023868534
1059	295.928574322065
1067	293.694718684008
1075	291.537958656369
1083	289.454986134051
1091	287.442670650938
1099	285.498047796536
1107	283.618308517554
1115	281.800789227351
1123	280.042962653592
1131	278.342429361274
1139	276.696909894195
1147	275.104237483383
1155	273.562351275752
1163	272.069290040603
1171	270.623186315434
1179	269.222260956032
1187	267.864818058917
1195	266.54924022707
1203	265.273984152404
1211	264.037576490733
1219	262.838610007091
1227	261.675739971128
1235	260.547680784003
1243	259.453202819767
1251	258.391129465619
1259	257.360334346676
1267	256.359738722106
1275	255.388309040462
1283	254.445054643118
1291	253.529025605454
1299	252.63931070636
1307	251.775035517294
1315	250.93536060282
1323	250.119479825158
1331	249.326618745854
1339	248.556033118157
1347	247.807007464231
1355	247.078853731671
1363	246.37091002427
1371	245.682539402314
1379	245.013128748026
1387	244.362087692067
1395	243.72884759736
1403	243.112860596657
1411	242.513598680609
1419	241.930552833293
1427	241.363232212322
1435	240.8111633709
1443	240.27388951936
1451	239.750969823859
1459	239.241978740069
1467	238.746505379864
1475	238.2641529091
1483	237.794537974738
1491	237.337290159641
1499	236.892051463525
1507	236.458475808584
1515	236.036228568452
1523	235.624986119219
1531	235.22443541131
1539	234.8342735611
1547	234.454207461213
1555	234.083953408512
1563	233.723236748852
1571	233.371791537729
1579	233.029360215969
1587	232.69569329972
1595	232.370549083993
1603	232.053693359079
1611	231.744899139165
1619	231.443946402575
1627	231.150621843035
1635	230.864718631417
1643	230.586036187464
1651	230.31437996099
1659	230.049561222117
1667	229.791396860097
1675	229.539709190329
1683	229.29432576915
1691	229.055079216083
1699	228.821807043147
1707	228.594351490929
1715	228.372559371093
1723	228.156281915039
1731	227.945374628431
1739	227.739697151319
1747	227.539113123627
1755	227.343490055731
1763	227.152699203942
1771	226.966615450648
1779	226.785117188932
1787	226.608086211447
1795	226.435407603394
1803	226.2669696394
1811	226.102663684158
1819	225.94238409663
1827	225.786028137709
1835	225.633495881161
1843	225.484690127722
1851	225.339516322234
1860	219.907458863643
1869	214.732001158513
1878	209.796698977952
1887	205.086430528507
1896	200.587269429194
1905	196.286371799772
1914	192.171875687734
1923	188.232811309077
1932	184.45902078743
1941	180.841086254173
1950	177.370265323669
1959	174.038433087086
1968	170.838029879079
1977	167.762014166517
1986	164.803819990188
1995	161.957318460827
2004	159.216782871674
2013	156.576857042418
2022	154.032526555135
2031	151.57909258253
2040	149.212148043455
2049	146.927555850874
2058	144.721429043868
2067	142.590112618445
2076	140.530166892258
2085	138.538352256135
2094	136.61161518116
2103	134.74707536382
2112	132.942013904086
2121	131.193862422094
2130	129.500193028732
2139	127.858709073974
2148	126.267236604392
2157	124.723716468027
2166	123.226197010834
2175	121.77282731427
2184	120.361850928424
2193	118.991600059362
2202	117.66049017323
2211	116.367014983108
2220	115.109741787696
2229	113.887307133748
2238	112.698412776617
2247	111.54182191562
2256	110.41635568288
2265	109.320889866257
2274	108.254351848544
2283	107.215717746696
2292	106.204009736185
2301	105.218293546822
2310	104.257676117535
2319	103.321303398595
2328	102.408358290715
2337	101.518058711319
2346	100.649655779012
2355	99.8024321080303
2364	98.9757002050637
2373	98.1688009614363
2382	97.3811022341888
2391	96.6119975100673
2400	95.8609046469
2409	95.1272646872439
2418	94.4105407395646
2427	93.7102169225618
2436	93.025797368573
2445	92.3568052822784
2454	91.7027820512058
2463	91.0632864047811
2472	90.4378936188968
2481	89.8261947631827
2490	89.2277959883641
2499	88.6423178512705
2508	88.0693946752154
2517	87.5086739436365
2526	86.9598157250138
2535	86.422492127229
2544	85.8963867796348
2553	85.3811943412375
2562	84.8766200334749
2571	84.3823791961941
2580	83.8981968655053
2589	83.4238073722819
2598	82.9589539601566
2607	82.5033884219211
2616	82.056870753323
2625	81.6191688233103
2634	81.1900580598149
2643	80.7693211502619
2652	80.3567477559892
2661	79.9521342398558
2670	79.5552834063355
2679	79.1660042534459
2688	78.7841117358802
2697	78.409426538794
2706	78.0417748616556
2715	77.6809882116949
2724	77.326903206419
2733	76.9793613847751
2742	76.638209026497
2751	76.303296979254
2760	75.9744804932007
2769	75.651619062568
2778	75.3345762739609
2787	75.0232196610214
2796	74.7174205651682
2805	74.417054002105
2814	74.1219985338457
2823	73.8321361459684
2832	73.5473521298736
2841	73.2675349698093
2850	72.9925762344328
2859	72.7223704727093
2868	72.4568151139493
2877	72.1958103717843
2886	71.9392591519217
2895	71.6870669634881
2904	71.4391418338183
2913	71.1953942265263
2922	70.9557369627146
2931	70.7200851451889
2940	70.4883560855405
2949	70.2604692339746
2958	70.0363461117713
2967	69.8159102462505
2976	69.5990871081567
2985	69.3858040513396
2994	69.1759902546419
3003	68.9695766659124
3012	68.7664959480317
3021	68.5666824268901
3030	68.3700720412244
3039	68.1766022942403
3048	67.9862122069445
3057	67.7988422731296
3066	67.6144344159229
3075	67.4329319458575
3084	67.2542795203917
3093	67.0784231048273
3102	66.9053099345628
3111	66.7348884786352
3120	66.5671084045034
3129	66.4019205440117
3138	66.2392768605006
3147	66.0791304170162
3156	65.9214353455728
3165	65.7661468174337
3174	65.6132210143697
3183	65.4626151008524
3192	65.314287197164
3201	65.1681963533638
3210	65.0243025241034
3219	64.8825665442464
3228	64.7429501052675
3237	64.6054157323961
3246	64.4699267624865
3255	64.3364473225829
3264	64.2049423091539
3273	64.0753773679725
3282	63.9477188746241
3291	63.8219339156058
3300	63.6979902700186
3309	63.5758563918062
3318	63.4555013925438
3327	63.3368950247359
3336	63.2200076656318
3345	63.104810301511
3354	62.9912745124466
3363	62.8793724575198
3372	62.7690768604653
3381	62.6603609957474
3390	62.5531986750385
3399	62.4475642340886
3408	62.3434325199851
3417	62.2407788787695
3426	62.1395791434197
3435	62.0398096221679
3444	61.9414470871561
3453	61.8444687634128
3462	61.7488523181391
3471	61.6545758502971
3480	61.5616178804866
3489	61.4699573411117
3498.00000000001	61.3795735668091
3507	61.2904462851493
3516	61.2025556075878
3525	61.1158820206692
3534	61.0304063774665
3543	60.9461098892507
3552	60.8629741173973
3561	60.7809809654909
3570	60.7001126716623
3579	60.6203518011135
3588	60.5416812388503
3597	60.4640841826004
3606	60.3875441359296
3615	60.3120449015196
3624.00000000001	60.2375705746435
3633	60.16410553679
3642	60.0916344494672
3651	60.0201422481614
3660	59.9496141364479
3669	59.8800355802569
3678	59.811392302283
3687	59.7436702765362
3696	59.6768557230325
3705	59.6109351026172
3714	59.5458951119145
3723	59.4817226784071
3732	59.4184049556398
3741	59.3559293185336
3750	59.2942833588241
3759	59.2334548806065
3768.00000000001	59.1734318959907
3777	59.1142026208637
3786	59.0557554707521
3795.00000000001	58.998079056788
3804	58.9411621817663
3813	58.8849938363055
3822.00000000001	58.8295631950887
3831	58.7748596132033
3840.00000000001	58.7208726225618
3849	58.6675919284135
3858	58.615007405927
3867	58.5631090968646
3876	58.5118872063277
3885	58.4613320995786
3894	58.411434298936
3903	58.3621844807422
3912	58.3135734724019
3921	58.2655922494833
3930	58.218231932894
3939	58.17148378611
3948	58.1253392124754
3957	58.0797897525617
3966.00000000001	58.034827081584
3975	57.9904430068764
3984	57.9466294654221
3993	57.9033785214414
4002	57.8606823640303
4011	57.8185333048514
4020	57.7769237758748
4029	57.735846327174
4038	57.6952936247608
4047	57.6552584484716
4056	57.6157336899024
4065	57.5767123503847
4074	57.5381875390022
4083	57.5001524706567
4092	57.4626004641705
4101.00000000001	57.4255249404286
4110	57.388919420564
4119.00000000001	57.3527775241774
4128	57.3170929675971
4137	57.281859562172
4146	57.247071212606
4155.00000000001	57.2127219153181
4164.00000000001	57.1788057568465
4173	57.1453169122761
4182	57.1122496437065
4191	57.0795982987457
4200	57.0473573090394
4209	57.0155211888214
4218	56.9840845335048
4227	56.9530420182964
4236	56.9223883968343
4245.00000000001	56.8921184998607
4254	56.8622272339171
4263	56.8327095800651
4272	56.8035605926362
4281	56.7747753980002
4290.00000000001	56.746349193364
4299	56.7182772455927
4308	56.6905548900486
4317	56.6631775294582
4326	56.6361406328033
4335	56.6094397342259
4344	56.5830704319579
4353	56.5570283872776
4362.00000000001	56.5313093234736
4371	56.5059090248415
4380	56.4808233356889
4389	56.4560481593663
4398	56.4315794573158
4407.00000000001	56.4074132481337
4416	56.3835456066518
4425.00000000001	56.3599726630419
4434	56.3366906019283
4443	56.3136956615235
4452.00000000001	56.2909841327755
4461.00000000001	56.2685523585333
4470	56.2463967327285
4479	56.2245136995689
4488	56.2028997527514
4497	56.1815514346818
4506	56.1604653357181
4515	56.1396380934212
4524	56.1190663918233
4533.00000000001	56.0987469607016
4542.00000000001	56.0786765748763
4551	56.058852053513
4560	56.0392702594418
4569	56.0199280984844
4578.00000000001	56.0008225187967
4587	55.9819505102233
4596	55.9633091036594
4605.00000000001	55.9448953704314
4614	55.9267064216765
4623	55.908739407746
4632	55.8909915176119
4641.00000000001	55.8734599782838
4650.00000000001	55.8561420542374
4659	55.8390350468563
4669	55.1672050909146
4679	54.5113288587218
4689	53.8708889416157
4699	53.2453891335772
4709	52.6343533862791
4719	52.0373248241122
4729	51.4538648152629
4739	50.8835520952225
4749	50.3259819393488
4759	49.7807653813606
4769	49.2475284748517
4779	48.725911595141
4789	48.2155687789391
4799	47.7161670994928
4809.00000000001	47.2273860750574
4819.00000000001	46.7489171086436
4829	46.280462957181
4839	45.8217372283143
4849	45.3724639032152
4859	44.9323768838613
4869	44.5012195633544
4879	44.0787444179532
4889.00000000001	43.6647126195548
4899.00000000001	43.2588936674611
4909.00000000001	42.8610650383448
4919	42.4710118533754
4929	42.0885265615548
4939	41.7134086383622
4949	41.3454642988573
4959	40.9845062244622
4969	40.6303533026653
4979	40.2828303789607
4989	39.9417680203592
4999	39.6070022898621
5009	39.27837453131
5019.00000000001	38.9557311640706
5029.00000000001	38.6389234870467
5039.00000000001	38.3278074915202
5049	38.0222436823824
5059	37.7220969073219
5069	37.4272361935577
5079	37.1375345917463
5089	36.8528690267004
5099	36.5731201545755
5109.00000000001	36.298172226212
5119	36.027912956321
5129	35.7622333982377
5139.00000000001	35.5010278239647
5149.00000000001	35.2441936092559
5159	34.9916311234902
5169	34.7432436241202
5179	34.4989371554648
5189	34.2586204516547
5199.00000000001	34.022204843523
5209	33.7896041692698
5219	33.5607346887177
5229	33.335515000997
5239	33.1138659655044
5249.00000000001	32.8957106259823
5259	32.6809741375846
5269	32.4695836967881
5279.00000000001	32.2614684740265
5289	32.0565595489252
5299.00000000001	31.8547898480238
5309	31.6560940848704
5319	31.4604087023977
5329	31.2676718174644
5339	31.0778231674849
5349.00000000001	30.8908040590459
5359	30.7065573184336
5369	30.5250272439816
5379	30.3461595601739
5389	30.1699013734178
5399	29.9962011294247
5409	29.8250085721311
5419	29.6562747040903
5429.00000000001	29.4899517482845
5439	29.3259931112902
5449.00000000001	29.1643533477454
5459	29.0049881260688
5469	28.8478541953732
5479	28.6929093535359
5489.00000000001	28.5401124163682
5499	28.3894231878512
5509	28.2408024313886
5519.00000000001	28.094211842039
5529.00000000001	27.9496140196907
5539	27.806972443143
5549.00000000001	27.6662514450536
5559.00000000001	27.5274161877246
5569	27.3904326396951
5579	27.2552675531051
5589	27.1218884418036
5599	26.9902635601775
5609.00000000001	26.8603618826664
5619.00000000001	26.7321530839418
5629	26.6056075197294
5639	26.4806962082425
5649	26.3573908122117
5659	26.235663621485
5669	26.1154875361799
5679	25.996836050364
5689	25.87968323625
5699	25.7640037288807
5709	25.6497727112933
5719.00000000001	25.536965900139
5729	25.4255595317477
5739	25.3155303486192
5749	25.2068555863234
5759	25.0995129608027
5769.00000000001	24.993480656055
5779	24.8887373121875
5789.00000000001	24.7852620138292
5799	24.6830342788876
5809	24.5820340476403
5819	24.4822416721481
5829	24.3836379059794
5839	24.2862038942367
5849.00000000001	24.1899211638706
5859	24.0947716142805
5869	24.0007375081809
5879.00000000001	23.9078014627344
5889.00000000001	23.8159464409386
5899.00000000001	23.7251557432565
5909	23.6354129994861
5919	23.5467021608601
5929	23.459007492369
5939.00000000001	23.3723135652954
5949	23.2866052499635
5959	23.2018677086826
5969	23.1180863888931
5979	23.0352470164967
5989	22.9533355893718
5999.00000000001	22.8723383710658
6009	22.7922418846597
6019.00000000001	22.7130329067973
6029	22.6346984618799
6039	22.5572258164116
6049	22.4806024735008
6059	22.4048161675064
6069.00000000001	22.3298548588255
6079.00000000001	22.2557067288217
6089	22.1823601748847
6099	22.1098038056211
6109	22.0380264361698
6119	21.9670170836416
6129	21.8967649626738
6139	21.8272594811042
6149	21.7584902357517
6159.00000000001	21.6904470083096
6169	21.6231197613402
6179	21.5564986343729
6189.00000000001	21.4905739401043
6199	21.4253361606861
6209.00000000001	21.3607759441161
6219.00000000001	21.2968841007141
6229	21.2336515996849
6239.00000000001	21.1710695657721
6249	21.1091292759893
6259	21.0478221564349
6269	20.9871397791849
6279.00000000001	20.9270738592622
6289	20.867616251679
6299	20.8087589485508
6309	20.7504940762828
6319.00000000001	20.6928138928215
6329	20.6357107849731
6339	20.5791772657885
6349	20.5232059720074
6359.00000000001	20.4677896615649
6369.00000000001	20.4129212111589
6379	20.3585936138706
6389	20.3047999768455
6399	20.2515335190269
6409	20.1987875689415
6419.00000000001	20.1465555625391
6429	20.0948310410799
6439.00000000001	20.0436076490719
6449.00000000001	19.9928791322564
6459	19.9426393356384
6469.00000000001	19.8928822015632
6479.00000000001	19.8436017678359
6489	19.7947921658861
6499	19.7464476189693
6509.00000000001	19.6985624404156
6519	19.6511310319111
6529	19.6041478818224
6539	19.5576075635572
6549.00000000001	19.5115047339605
6559	19.465834131749
6569	19.4205905759759
6579	19.3757689645336
6589.00000000001	19.3313642726871
6599	19.2873715516416
6609.00000000001	19.2437859271381
6619	19.2006025980822
6629.00000000001	19.1578168352012
6639	19.1154239797329
6649	19.0734194421384
6659	19.0317987008452
6669.00000000001	18.9905573010178
6679.00000000001	18.9496908533533
6689.00000000001	18.9091950329021
6699	18.8690655779137
6709.00000000001	18.8292982887106
6719	18.7898890265792
6729.00000000001	18.7508337126901
6739	18.7121283270371
6749	18.6737689074007
6759	18.6357515483319
6769	18.5980724001574
6779	18.5607276680053
6789.00000000001	18.5237136108508
6799	18.4870265405825
6809	18.4506628210852
6819	18.4146188673453
6829	18.3788911445704
6839.00000000001	18.3434761673298
6849	18.3083704987103
6859.00000000001	18.2735707494917
6869	18.2390735773338
6879	18.2048756859872
6889.00000000001	18.1709738245117
6899.00000000001	18.1373647865171
6909	18.1040454094137
6919.00000000001	18.0710125736823
6929.00000000001	18.0382632021561
6939	18.0057942593144
6949.00000000001	17.9736027505974
6959	17.9416857217257
6969	17.9100402580384
6979	17.8786634838439
6989.00000000001	17.8475525617819
6999	17.8167046921963
7009	17.7861171125237
7019	17.7557870966916
7029	17.7257119545279
7039.00000000001	17.695889031183
7049	17.6663157065609
7059.00000000001	17.6369893947626
7069.00000000001	17.6079075435409
7079.00000000001	17.5790676337624
7089	17.550467178884
7099	17.5221037244332
7109.00000000001	17.4939748475063
7119	17.466078156267
7129	17.4384112894609
7139	17.4109719159369
7149.00000000001	17.3837577341769
7159.00000000001	17.3567664718339
7169.00000000001	17.3299958852808
7179.00000000001	17.303443759165
7189	17.2771079059721
7199	17.2509861655981
7209	17.2250764049286
7219.00000000001	17.1993765174261
7229.00000000001	17.1738844227248
7239.00000000001	17.1485980662314
7249	17.1235154187361
7259.00000000001	17.0986344760267
7269.00000000001	17.0739532585126
7279	17.0494698108541
7289.00000000001	17.0251822015998
7299	17.0010885228275
7309	16.9771868897947
7319	16.9534754405922
7329	16.9299523358081
7339	16.9066157581929
7349	16.883463912332
7359.00000000001	16.8604950243275
7369.00000000001	16.8377073414795
7379	16.8150991319776
7389	16.7926686845958
7399.00000000001	16.7704143083924
7409	16.748334332417
7419.00000000001	16.7264271054201
7429	16.7046909955684
7439	16.683124390167
7449	16.6617256953832
7459	16.6404933359772
7469	16.6194257550369
7479	16.5985214137149
7489	16.5777787909751
7499	16.5571963833386
7509	16.5367727046355
7519	16.5165062857614
7529	16.4963956744387
7539	16.4764394349786
7549.00000000001	16.4566361480515
7559.00000000001	16.4369844104567
7569.00000000001	16.417482834901
7579	16.3981300497753
7589	16.3789246989386
7599.00000000001	16.3598654415059
7609.00000000001	16.3409509516364
7619	16.3221799183279
7629	16.3035510452146
7639.00000000001	16.2850630503649
7649.00000000001	16.2667146660874
7659.00000000001	16.2485046387356
7669	16.2304317285188
7679	16.2124947093148
7689.00000000001	16.1946923684845
7699.00000000001	16.1770235066915
7708.99999999999	16.1594869377236
7719.00000000001	16.1420814883186
7729	16.124805997988
7739.00000000001	16.1076593188509
7749.00000000001	16.090640315464
7759.00000000001	16.0737478646583
7769.00000000001	16.0569808553764
7779	16.0403381885126
7789	16.0238187767568
7799	16.0074215444388
7809	15.991145427377
7819.00000000001	15.974989372728
7829	15.958952338839
7839	15.9430332951029
7849.00000000001	15.9272312218145
7859	15.9115451100315
7869	15.8959739614334
7879	15.8805167881865
7889.00000000001	15.8651726128091
7899	15.8499404680401
7909	15.8348193967058
7919	15.8198084515943
7929.00000000001	15.8049066953281
7939	15.7901132002394
7949	15.7754270482474
7959	15.7608473307369
7969	15.7463731484404
7979	15.7320036113206
7989	15.717737838454
7999	15.7035749579181
8009	15.6895141066784
8019.00000000001	15.6755544304788
8029.00000000001	15.6616950837324
8039	15.6479352294141
8049	15.6342740389559
8059	15.6207106921411
8069	15.6072443770026
8079.00000000001	15.5938742897233
8089.00000000001	15.5805996345344
8099	15.5674196236178
8108.99999999999	15.55433347701
8119	15.5413404225055
8129.00000000001	15.5284396955658
8139.00000000001	15.5156305392225
8149.00000000001	15.5029122039891
8159.00000000001	15.4902839477713
8169	15.4777450357756
8179	15.4652947404247
8189	15.4529323412694
8199	15.440657124906
8209	15.4284683848891
8219.00000000001	15.4163654216523
8229	15.4043475424251
8239.00000000001	15.3924140611534
8249	15.3805642984203
8259	15.3687975813669
8269	15.3571132436173
8279.00000000001	15.3455106252018
8289	15.3339890724819
8299	15.3225479380776
8309.00000000001	15.3111865807928
8319.00000000001	15.2999043655454
8329.00000000001	15.2887006632964
8339	15.2775748509789
8349	15.2665263114304
8359	15.255554433325
8369.00000000001	15.2446586111055
8379.00000000001	15.2338382449188
8389	15.2230927405494
8399	15.2124215093559
8409	15.2018239682084
8419	15.1912995394241
8429.00000000001	15.1808476507076
8439	15.170467735089
8449.00000000001	15.1601592308639
8459.00000000001	15.1499215815347
8469.00000000001	15.1397542357527
8479	15.1296566472579
8489	15.119628274826
8499	15.1096685822094
8509	15.0997770380827
8519.00000000001	15.0899531159885
8529	15.0801962942828
8539.00000000001	15.0705060560827
8549.00000000001	15.0608818892124
8559	15.0513232861545
8569	15.0418297439942
8579.00000000001	15.0324007643735
8589.00000000001	15.0230358534382
8599.00000000001	15.0137345217909
8609.00000000001	15.0044962844404
8619	14.9953206607556
8629	14.9862071744183
8639.00000000001	14.9771553533746
8649.00000000001	14.9681647297912
8659	14.9592348400083
8669.00000000001	14.9503652244953
8679.00000000001	14.9415554278071
8689.00000000001	14.9328049985397
8699	14.9241134892868
8709	14.9154804565974
8719.00000000001	14.9069054609349
8729	14.8983880666338
8739.00000000001	14.8899278418594
8749.00000000001	14.8815243585673
8759.00000000001	14.8731771924645
8769.00000000001	14.864885922967
8779.00000000001	14.8566501331643
8789	14.8484694097783
8799	14.8403433431272
8809.00000000001	14.8322715270865
8819.00000000001	14.8242535590521
8829	14.8162890399044
8839	14.8083775739719
8849	14.8005187689955
8859	14.7927122360925
8869.00000000001	14.7849575897226
8879	14.7772544476534
8889.00000000001	14.7696024309257


==> TeX/Tikz/Data/counterexamplebox/res_plus.dat <==
2	0.666666666666667
10	0.396122685185185
17	0.383269582098971
24	0.371613814663457
31	0.361010345401976
38	0.351336024784249
45	0.34248566928387
52	0.334368945144239
59	0.326907872561763
66	0.320034811879229
73	0.31369082738486
80	0.307824349236998
87	0.302390072487344
94	0.297348045965625
101	0.292662914184486
108	0.288303283325758
115	0.284241188422907
122	0.280451643526158
129	0.276912260267217
136	0.27360292308027
143	0.270505511571271
150	0.267603662297473
157	0.264882563628627
164	0.262328778489637
171	0.259930090692537
178	0.257675371299972
185	0.255554462058957
192	0.253558073430631
199	0.251677695140768
206	0.249905517504296
213	0.248234362048422
220	0.246657620184083
227	0.245169198862783
234	0.243763472312396
241	0.242435239076737
248	0.241179683693947
255	0.239992342441864
262	0.23886907265722
269	0.237806025202349
276	0.236799619709914
283	0.235846522284672
290	0.234943625382768
297	0.234088029624682
304	0.233277027328489
311	0.232508087576503
318	0.23177884265113
325	0.231087075695486
332	0.230430709471414
339	0.229807796102457
346	0.229216507702238
353	0.22865512780006
360	0.228122043485399
367	0.22761573820164
374	0.227134785127014
381	0.226677841087377
388	0.226243640951375
395	0.225830992463721
402	0.225438771476924
409	0.225065917545849
416	0.224711429853136
423	0.224374363436647
430	0.224053825693008
437	0.223748973133823
445	0.212935797604778
453	0.203132305336269
461	0.19421226619489
469	0.186068992942713
477	0.17861177446284
485	0.171763052274874
493	0.165456167385183
501	0.159633548716864
509	0.15424524631515
517	0.149247735870077
525	0.144602938329209
533	0.140277411211162
541	0.136241677880625
549	0.132469668359722
557	0.128938250838035
565	0.125626837343714
573	0.122517050370726
581	0.119592439857357
589	0.116838241952351
597	0.114241172617353
605	0.111789250394938
613	0.109471643694333
621	0.107278538767969
629	0.105201025214443
637	0.103230996380383
645	0.101361062470911
653	0.0995844745359182
661	0.0978950577929538
669	0.0962871529895759
677	0.0947555647083251
685	0.093295515683876
693	0.0919026063406174
701	0.0905727788749252
709	0.0893022853037313
717	0.088087658982964
725	0.0869256891686092
733	0.0858133982517559
741	0.0847480213487563
749	0.0837269879700053
757	0.0827479055270412
765	0.0818085444686413
773	0.0809068248631792
781	0.0800408042673743
789	0.0792086667412879
797	0.078408712886461
805	0.0776393507988584
813	0.0768990878410736
821	0.0761865231494214
829	0.0755003408012293
837	0.0748393035761356
845	0.0742022472526114
853	0.0735880753874332
861	0.0729957545315307
869	0.072424309840668
877	0.0718728210438346
885	0.0713404187361233
893	0.0708262809663362
901	0.0703296300925959
909	0.0698497298819745
917	0.0693858828325297
925	0.0689374276983074
933	0.0685037371997445
941	0.0680842159036374
949	0.0676782982583317
957	0.0672854467711623
965	0.0669051503163849
973	0.0665369225629253
981	0.0661803005122556
989	0.0658348431375817
997	0.0655001301163205
1005	0.0651757606485561
1013	0.0648613523548058
1021	0.0645565402470067
1029	0.0642609757671635
1037	0.0639743258885588
1045	0.0636962722748762
1053	0.0634265104929588
1061	0.063164749275284
1069	0.0629107098285675
1077	0.0626641251851829
1085	0.0624247395943605
1093	0.0621923079503759
1101	0.0619665952551402
1109	0.0617473761128315
1117	0.0615344342543635
1125	0.0613275620896818
1133	0.0611265602860116
1141	0.0609312373703306
1149	0.0607414093544749
1157	0.0605568993813894
1165	0.0603775373911585
1173	0.0602031598055457
1181	0.0600336092298588
1189	0.0598687341710495
1197	0.059708388771031
1205	0.0595524325542662
1213	0.0594007301887473
1221	0.0592531512595515
1229	0.0591095700542081
1237	0.0589698653591668
1245	0.0588339202667072
1253	0.0587016219916729
1261	0.0585728616974475
1269	0.0584475343306412
1277	0.0583255384639854
1285	0.0582067761469553
1293	0.0580911527636952
1301	0.0579785768978191
1309	0.0578689602037183
1317	0.0577622172839956
1325	0.0576582655727069
1333	0.0575570252240776
1341	0.0574584190064038
1349	0.0573623722008585
1357	0.0572688125049359
1365	0.0571776699402915
1373	0.0570888767647464
1381	0.0570023673882307
1389	0.0569180782924734
1397	0.0568359479542324
1405	0.0567559167718938
1413	0.0566779269952593
1421	0.0566019226583716
1429	0.0565278495152146
1437	0.0564556549781523
1445	0.0563852880589683
1453	0.0563166993123789
1461	0.0562498407818981
1469	0.056184665947939
1477	0.0561211296780515
1485	0.0560591881791832
1493	0.0559987989518751
1501	0.0559399207463005
1509	0.0558825135200558
1517	0.0558265383976284
1525	0.0557719576314572
1533	0.0557187345645191
1541	0.0556668335943673
1549	0.0556162201385586
1557	0.0555668606014063
1565	0.0555187223419952
1573	0.0554717736434127
1581	0.0554259836831319
1589	0.0553813225045015
1597	0.0553377609892949
1605	0.0552952708312682
1613	0.0552538245106912
1621	0.0552133952697997
1629	0.0551739570891403
1637	0.0551354846647642
1645	0.0550979533862335
1653	0.055061339315412
1661	0.0550256191660021
1669	0.0549907702837982
1678	0.0536657166597245
1687	0.0524032362684887
1696	0.0511993203413103
1705	0.0500502823948201
1714	0.0489527272839649
1723	0.0479035236918843
1732	0.0468997796251749
1741	0.0459388205431965
1750	0.0450181698011107
1759	0.0441355311296645
1768	0.0432887729116171
1777	0.0424759140462258
1786	0.0416951112201445
1795	0.0409446474262318
1804	0.0402229215916554
1813	0.0395284391938331
1822	0.0388598037575602
1831	0.0382157091395159
1840	0.0375949325174563
1849	0.036996328011099
1858	0.036418820870125
1867	0.0358614021720869
1876	0.0353231239794525
1885	0.0348030949106519
1894	0.0343004760849468
1903	0.0338144774052869
1912	0.0333443541471663
1921	0.0328894038248564
1930	0.0324489633093936
1939	0.0320224061753362
1948	0.0316091402556537
1957	0.031208605386186
1966	0.0308202713229646
1975	0.0304436358173303
1984	0.0300782228352525
1993	0.0297235809085568
2002	0.0293792816069524
2011	0.0290449181207826
2020	0.0287201039453699
2029	0.0284044716586682
2038	0.0280976717846883
2047	0.0277993717358449
2056	0.0275092548279843
2065	0.0272270193624069
2074	0.0269523777696947
2083	0.0266850558106009
2092	0.0264247918296732
2101	0.0261713360576436
2110	0.0259244499589544
2119	0.0256839056210911
2128	0.0254494851826728
2137	0.0252209802974899
2146	0.02499819163192
2155	0.0247809283933462
2164	0.024569007887401
2173	0.024362255102024
2182	0.0241605023164819
2191	0.0239635887336429
2200	0.0237713601339269
2209	0.0235836685494721
2218	0.0234003719571743
2227	0.0232213339893463
2236	0.0230464236608483
2245	0.0228755151116153
2254	0.0227084873635908
2263	0.022545224091147
2272	0.0223856134041378
2281	0.0222295476427881
2290	0.0220769231836846
2299	0.0219276402561825
2308	0.0217816027685849
2317	0.0216387181435056
2326	0.0214988971618593
2335	0.0213620538149608
2344	0.0212281051642549
2353	0.0210969712082243
2362	0.0209685747560573
2371	0.0208428413076824
2380	0.0207196989398035
2389	0.0205990781975909
2398	0.0204809119917095
2407	0.0203651355003827
2416	0.0202516860762096
2425	0.0201405031574717
2434	0.0200315281836842
2443	0.0199247045151549
2452	0.0198199773563394
2461	0.0197172936827805
2470	0.0196166021714468
2479	0.0195178531342852
2488	0.0194209984548184
2497	0.0193259915276291
2506	0.0192327872005809
2515	0.0191413417196293
2524	0.0190516126760982
2533	0.0189635589562884
2542	0.0188771406933035
2551	0.0187923192209809
2560	0.0187090570298238
2569	0.0186273177248315
2578	0.0185470659851379
2587	0.0184682675253669
2596	0.0183908890586229
2605	0.0183148982610355
2614	0.0182402637377852
2623	0.0181669549905374
2632	0.0180949423862198
2641	0.0180241971270785
2650	0.0179546912219535
2659	0.0178863974587156
2668	0.0178192893778113
2677	0.0177533412468669
2686	0.0176885280362988
2695	0.0176248253958886
2704	0.0175622096322754
2713	0.0175006576873293
2722	0.0174401471173598
2731	0.0173806560731284
2740	0.0173221632806255
2749	0.0172646480225804
2758	0.0172080901206715
2767	0.0171524699184062
2776	0.017097768264642
2785	0.0170439664977202
2794	0.0169910464301881
2803	0.0169389903340833
2812	0.0168877809267549
2821	0.016837401357203
2830	0.0167878351929112
2839	0.0167390664071525
2848	0.0166910793667516
2857	0.0166438588202802
2866	0.0165973898866723
2875	0.0165516580442384
2884	0.0165066491200665
2893	0.0164623492797908
2902	0.0164187450177149
2911	0.0163758231472755
2920	0.0163335707918337
2929	0.0162919753757793
2938	0.0162510246159369
2947	0.0162107065132626
2956	0.0161710093448186
2965	0.0161319216560161
2974	0.0160934322531163
2983	0.0160555301959786
2992	0.0160182047910469
3001	0.0159814455845668
3010	0.0159452423560218
3019	0.015909585111783
3028	0.0158744640789641
3037	0.015839869699471
3046	0.0158057926242443
3055	0.015772223707682
3064	0.0157391540022398
3073	0.015706574753201
3082	0.0156744773936088
3091	0.0156428535393582
3100	0.0156116949844383
3109	0.0155809936963223
3118	0.015550741811498
3127	0.015520931631136
3136	0.0154915556168882
3145	0.0154626063868144
3154	0.0154340767114307
3163	0.015405959509877
3172	0.0153782478461977
3181	0.0153509349257344
3190	0.015324014091624
3199	0.0152974788213993
3208	0.0152713227236911
3217	0.0152455395350237
3226	0.0152201231167053
3235	0.015195067451808
3244	0.0151703666422334
3253	0.0151460149058631
3262	0.0151220065737907
3271	0.0150983360876307
3280	0.0150749979969051
3289	0.0150519869565022
3298	0.0150292977242075
3307	0.015006925158302
3316	0.0149848642152284
3325	0.0149631099473213
3334	0.0149416575005994
3343	0.0149205021126182
3352	0.0148996391103819
3361	0.0148790639083112
3370	0.0148587720062652
3379	0.0148387589876195
3388	0.0148190205173924
3397	0.0147995523404216
3406	0.0147803502795922
3415	0.0147614102341078
3424	0.0147427281778094
3433	0.014724300157537
3442	0.0147061222915359
3451	0.014688190767902
3460	0.0146705018430686
3469	0.0146530518403332
3478	0.0146358371484196
3487	0.0146188542200791
3496	0.0146020995707259
3505	0.014585569777108
3514	0.0145692614760104
3523	0.0145531713629927
3532	0.0145372961911567
3541	0.0145216327699456
3550	0.0145061779639721
3559	0.0144909286918777
3568	0.0144758819252166
3577	0.0144610346873706
3586	0.0144463840524876
3595	0.0144319271444482
3604	0.0144176611358553
3613	0.0144035832470506
3622	0.0143896907451515
3631	0.0143759809431145
3640	0.0143624511988176
3649	0.0143490989141684
3658	0.0143359215342287
3667	0.0143229165463641
3676	0.0143100814794108
3685	0.0142974139028624
3694	0.014284911426077
3703	0.0142725716975007
3712	0.0142603924039106
3721	0.0142483712696744
3730	0.0142365060560274
3739	0.0142247945603666
3748	0.0142132346155583
3757	0.0142018240892656
3766	0.0141905608832873
3775	0.0141794429329132
3784	0.0141684682062948
3793	0.0141576347038279
3802	0.0141469404575516
3811	0.0141363835305575
3820	0.0141259620164145
3829	0.0141156740386061
3838	0.0141055177499778
3847	0.0140954913321991
3856	0.0140855929952361
3865	0.0140758209768355
3874	0.0140661735420196
3883	0.0140566489825931
3892	0.0140472456166598
3901	0.0140379617881492
3910	0.0140287958663539
3919	0.014019746245477
3928	0.0140108113441875
3937	0.0140019896051877
3946	0.0139932794947877
3955	0.013984679502488
3964	0.0139761881405747
3973	0.0139678039437177
3982	0.013959525468582
3991	0.0139513512934444
4000	0.0139432800178183
4009	0.0139353102620874
4018	0.0139274406671452
4027	0.0139196698940438
4036	0.0139119966236476
4045	0.0139044195562954
4054	0.0138969374114695
4063	0.0138895489274704
4072	0.0138822528610987
4081	0.0138750479873437
4090	0.0138679330990765
4099	0.0138609070067512
4108	0.0138539685381109
4117	0.0138471165378997
4126	0.0138403498675803
4135	0.013833667405057
4144	0.0138270680444041
4153	0.0138205506956004
4162	0.0138141142842674
4171	0.0138077577514131
4180	0.0138014800531818
4189	0.0137952801606065
4198	0.0137891570593685
4207	0.0137831097495591
4216	0.0137771372454483
4225	0.0137712385752555
4234	0.0137654127809266
4243	0.013759658917913
4252	0.0137539760549574
4261	0.013748363273882
4270	0.0137428196693792
4279	0.01373734434881
4288	0.0137319364320034
4297	0.0137265950510585
4306	0.0137213193501542
4315	0.0137161084853574
4324	0.0137109616244395
4333	0.0137058779466925
4342	0.0137008566427501
4351	0.0136958969144127
4360	0.0136909979744733
4369	0.0136861590465491
4378	0.0136813793649142
4387	0.0136766581743364
4396	0.0136719947299158
4405	0.0136673882969278
4414	0.0136628381506676
4423	0.0136583435762976
4432	0.0136539038686985
4441	0.0136495183323209
4450	0.0136451862810425
4459	0.013640907038025
4468	0.0136366799355747
4477	0.0136325043150056
4487	0.01346848506142
4497	0.013308360703508
4507	0.0131520049231175
4517	0.0129992965784078
4527	0.0128501194487412
4537	0.0127043619942173
4547	0.0125619171288913
4557	0.0124226820067919
4567	0.0122865578199156
4577	0.0121534496074331
4587	0.0120232660754016
4597	0.0118959194263197
4607	0.0117713251979179
4617	0.0116494021106106
4627	0.0115300719230824
4637	0.0114132592955121
4647	0.0112988916599748
4657	0.011186899097595
4667	0.0110772142220465
4677	0.0109697720690272
4687	0.01086450999136
4697	0.0107613675593932
4707	0.0106602864663921
4717	0.0105612104386429
4727	0.0104640851499949
4737	0.0103688581405951
4747	0.010275478739579
4757	0.0101838979914995
4767	0.0100940685862851
4777	0.0100059447925372
4787	0.00991948239398321
4797	0.00983463862891587
4807	0.00975137213245791
4817	0.00966964288150307
4827	0.00958941214219045
4837	0.0095106424197795
4847	0.00943329741080224
4857	0.00935734195737159
4867	0.0092827420035373
4877	0.00920946455358429
4887	0.00913747763217354
4897	0.00906675024623493
4907	0.00899725234852078
4917	0.0089289548027417
4927	0.00886182935020174
4937	0.00879584857786375
4947	0.00873098588777066
4957	0.00866721546776062
4967	0.00860451226341141
4977	0.00854285195115479
4987	0.00848221091250767
4997	0.00842256620936388
5007	0.00836389556029882
5017	0.00830617731783934
5027	0.00824939044665263
5037	0.00819351450261363
5047	0.00813852961270877
5057	0.00808441645573865
5067	0.00803115624378392
5077	0.00797873070439858
5087	0.00792712206349933
5097	0.00787631302891889
5107	0.0078262867745944
5117	0.00777702692536309
5127	0.00772851754233783
5137	0.0076807431088377
5147	0.00763368851685009
5157	0.00758733905399967
5167	0.00754168039100489
5177	0.007496698569599
5187	0.00745237999089732
5197	0.00740871140419119
5207	0.007365679896151
5217	0.00732327288042145
5227	0.00728147808759194
5237	0.00724028355552797
5247	0.00719967762004659
5257	0.00715964890592469
5267	0.00712018631822409
5277	0.00708127903392164
5287	0.00704291649383281
5297	0.00700508839481495
5307	0.00696778468224169
5317	0.0069309955427358
5327	0.00689471139715103
5337	0.00685892289379308
5347	0.00682362090187072
5357	0.00678879650516739
5367	0.0067544409959257
5377	0.00672054586893589
5387	0.00668710281582053
5397	0.00665410371950859
5407	0.00662154064889142
5417	0.00658940585365298
5427	0.00655769175926923
5437	0.00652639096216945
5447	0.00649549622505363
5457	0.00646500047235998
5467	0.00643489678587772
5477	0.00640517840049914
5487	0.00637583870010616
5497	0.00634687121358668
5507	0.00631826961097504
5517	0.00629002769971421
5527	0.00626213942103315
5537	0.00623459884643607
5547	0.00620740017430066
5557	0.00618053772657923
5567	0.00615400594560178
5577	0.0061277993909753
5587	0.00610191273657645
5597	0.00607634076763597
5607	0.00605107837790875
5617	0.00602612056692975
5627	0.00600146243735034
5637	0.00597709919235368
5647	0.00595302613314641
5657	0.00592923865652306
5667	0.00590573225250246
5677	0.00588250250203159
5687	0.00585954507475705
5697	0.00583685572685933
5707	0.00581443029895034
5717	0.00579226471403049
5727	0.00577035497550304
5737	0.00574869716524606
5747	0.00572728744173723
5757	0.0057061220382324
5767	0.00568519726099448
5777	0.00566450948757125
5787	0.0056440551651219
5797	0.00562383080878836
5807	0.00560383300011269
5817	0.0055840583854968
5827	0.00556450367470451
5837	0.00554516563940444
5847	0.0055260411117517
5857	0.00550712698300837
5867	0.00548842020220031
5877	0.00546991777481076
5887	0.00545161676150752
5897	0.0054335142769043
5907	0.00541560748835579
5917	0.00539789361478205
5927	0.00538036992552604
5937	0.00536303373923952
5947	0.00534588242279843
5957	0.00532891339024588
5967	0.00531212410176285
5977	0.00529551206266488
5987	0.00527907482242474
5997	0.00526280997371997
6007	0.0052467151515041
6017	0.00523078803210197
6027	0.0052150263323274
6037	0.00519942780862304
6047	0.00518399025622185
6057	0.00516871150832965
6067	0.00515358943532707
6077	0.00513862194399217
6087	0.00512380697674186
6097	0.00510914251089167
6107	0.00509462655793391
6117	0.00508025716283322
6127	0.00506603240333947
6137	0.00505195038931671
6147	0.00503800926208864
6157	0.00502420719380037
6167	0.00501054238679366
6177	0.00499701307299949
6187	0.00498361751334264
6197	0.00497035399716195
6207	0.00495722084164374
6217	0.00494421639126841
6227	0.00493133901726983
6237	0.00491858711710802
6247	0.00490595911395342
6257	0.0048934534561832
6267	0.00488106861688919
6277	0.00486880309339776
6287	0.00485665540679958
6297	0.00484462410149078
6307	0.00483270774472466
6317	0.00482090492617315
6327	0.00480921425749847
6337	0.00479763437193404
6347	0.00478616392387565
6357	0.00477480158848043
6367	0.00476354606127616
6377	0.00475239605777833
6387	0.00474135031311595
6397	0.00473040758166565
6407	0.00471956663669371
6417	0.00470882627000613
6427	0.00469818529160637
6437	0.00468764252935972
6447	0.00467719682866652
6457	0.00466684705214082
6467	0.00465659207929714
6477	0.00464643080624316
6487	0.00463636214537977
6497	0.00462638502510648
6507	0.00461649838953415
6517	0.0046067011982035
6527	0.00459699242580869
6537	0.00458737106192842
6547	0.00457783611076079
6557	0.00456838659086534
6567	0.00455902153490939
6577	0.00454973998942032
6587	0.00454054101454227
6597	0.00453142368379855
6607	0.00452238708385899
6617	0.00451343031431106
6627	0.00450455248743708
6637	0.00449575272799485
6647	0.00448703017300334
6657	0.00447838397153244
6667	0.00446981328449736
6677	0.00446131728445653
6687	0.00445289515541414
6697	0.00444454609262645
6707	0.00443626930241192
6717	0.00442806400196483
6727	0.00441992941917357
6737	0.00441186479244127
6747	0.00440386937051063
6757	0.00439594241229269
6767	0.00438808318669759
6777	0.00438029097247017
6787	0.00437256505802752
6797	0.00436490474130069
6807	0.00435730932957856
6817	0.00434977813935555
6827	0.00434231049618173
6837	0.00433490573451567
6847	0.00432756319758099
6857	0.00432028223722481
6867	0.00431306221377881
6877	0.00430590249592377
6887	0.00429880246055592
6897	0.0042917614926562
6907	0.00428477898516144
6917	0.00427785433883898
6927	0.00427098696216277
6937	0.00426417627119169
6947	0.00425742168945087
6957	0.0042507226478149
6967	0.00424407858439269
6977	0.00423748894441522
6987	0.00423095318012501
6997	0.00422447075066734
7007	0.00421804112198421
7017	0.00421166376670945
7027	0.00420533816406577
7037	0.00419906379976487
7047	0.00419284016590749
7057	0.00418666676088686
7067	0.00418054308929294
7077	0.00417446866181892
7087	0.00416844299516872
7097	0.00416246561196743
7107	0.00415653604067135
7117	0.00415065381548196
7127	0.00414481847625936
7137	0.00413902956843859
7147	0.00413328664294654
7157	0.00412758925612111
7167	0.00412193696963126
7177	0.00411632935039841
7187	0.00411076597051985
7197	0.00410524640719223
7207	0.00409977024263819
7217	0.00409433706403228
7227	0.00408894646342961
7237	0.0040835980376952
7247	0.00407829138843441
7257	0.00407302612192495
7267	0.00406780184904942
7277	0.00406261818522979
7287	0.00405747475036233
7297	0.00405237116875412
7307	0.0040473070690602
7317	0.00404228208422208
7327	0.00403729585140722
7337	0.00403234801194941
7347	0.00402743821129037
7357	0.00402256609892193
7367	0.00401773132832972
7377	0.00401293355693744
7387	0.0040081724460519
7397	0.00400344766080918
7407	0.00399875887012213
7417	0.00399410574662751
7427	0.00398948796663556
7437	0.00398490521007899
7447	0.00398035716046352
7457	0.00397584350481939
7467	0.00397136393365294
7477	0.00396691814089978
7487	0.00396250582387814
7497	0.0039581266832428
7507	0.00395378042294114
7517	0.00394946675016783
7527	0.00394518537532152
7537	0.00394093601196255
7547	0.00393671837677012
7557	0.00393253218950107
7567	0.00392837717294892
7577	0.00392425305290378
7587	0.00392015955811254
7597	0.00391609642024038
7607	0.00391206337383188
7617	0.00390806015627332
7627	0.0039040865077562
7637	0.00390014217123979
7647	0.00389622689241542
7657	0.00389234041967123
7667	0.00388848250405715
7677	0.00388465289925011
7687	0.00388085136152094
7697	0.00387707764970025
7707	0.00387333152514646
7717	0.00386961275171238
7727	0.0038659210957146
7737	0.00386225632590109
7747	0.00385861821342093
7757	0.00385500653179371
7767	0.00385142105687963
7777	0.00384786156685002
7787	0.00384432784215793
7797	0.0038408196655102
7807	0.00383733682183851
7817	0.00383387909827204
7827	0.00383044628411011
7837	0.003827038170795
7847	0.00382365455188549
7857	0.00382029522303062
7867	0.00381695998194409
7877	0.00381364862837874
7887	0.00381036096410137
7897	0.00380709679286817
7907	0.00380385592040056
7917	0.00380063815436116
7927	0.00379744330432985
7937	0.00379427118178088
7947	0.0037911216000599
7957	0.00378799437436128
7967	0.00378488932170562
7977	0.00378180626091806
7987	0.00377874501260689
7997	0.00377570539914129
8007	0.00377268724463142
8017	0.00376969037490693
8027	0.00376671461749678
8037	0.00376375980160892
8047	0.00376082575811088
8057	0.00375791231950939
8067	0.00375501931993205
8077	0.00375214659510736
8087	0.00374929398234669
8097	0.00374646132052514
8107	0.00374364845006381
8116.99999999999	0.00374085521291134
8127	0.00373808145252663
8137	0.00373532701386103
8147	0.00373259174334095
8156.99999999999	0.00372987548885129
8167	0.00372717809971823
8177	0.00372449942669273
8187	0.00372183932193437
8197	0.00371919763899531
8207	0.00371657423280392
8217	0.0037139689596497
8227	0.00371138167716734
8237	0.00370881224432162
8247	0.00370626052139256
8257	0.00370372636996041
8267	0.00370120965289078
8277	0.00369871023432056
8287	0.00369622797964364
8297	0.00369376275549649
8307	0.00369131442974469
8317	0.00368888287146874
8327	0.0036864679509514
8337	0.00368406953966327
8347	0.00368168751025055
8357	0.00367932173652163
8367	0.00367697209343398
8377	0.00367463845708249
8387	0.00367232070468582
8397	0.00367001871457495
8407	0.00366773236618045
8417	0.00366546154002101
8427	0.00366320611769111
8437	0.00366096598184962
8447	0.00365874101620833
8457	0.00365653110552022
8467	0.00365433613556854
8477	0.0036521559931556
8487	0.00364999056609183
8497	0.00364783974318483
8507	0.0036457034142291
8517	0.00364358146999488
8527	0.00364147380221847
8537	0.00363938030359123
8547	0.00363730086775005
8557	0.00363523538926702
8567	0.00363318376363941
8577	0.00363114588728042
8587	0.00362912165750895
8597	0.00362711097254054
8607	0.00362511373147756
8617	0.00362312983430046
8627	0.00362115918185813
8637	0.00361920167585883
8647	0.00361725721886175
8657	0.00361532571426781
8667	0.00361340706631075
8677	0.00361150118004905
8687	0.00360960796135712
8697	0.00360772731691661
8707	0.00360585915420875
8717	0.00360400338150568
8727	0.00360215990786261
8737	0.00360032864310944
8747	0.00359850949784357
8757	0.00359670238342136
8767	0.00359490721195066
8777	0.0035931238962833
8787	0.00359135235000785
8797	0.00358959248744128
8807	0.00358784422362268
8817	0.00358610747430532
8827	0.0035843821559497
8837	0.00358266818571629
8847	0.00358096548145881
8857	0.00357927396171742
8867	0.00357759354571119
8877	0.00357592415333219
8887	0.0035742657051383
8897	0.00357261812234666
8907	0.00357098132682754
8917	0.00356935524109725
8927	0.00356773978831237
8937	0.00356613489226321
8947	0.00356454047736765
8957	0.00356295646866478
8967	0.00356138279180917
8977	0.00355981937306482
8987	0.00355826613929877
8997	0.00355672301797594
9007	0.00355518993715287
9017	0.00355366682547198
9027	0.00355215361215622
9037	0.00355065022700329
9047	0.00354915660038002
9057	0.00354767266321698
9067	0.00354619834700309
9077	0.00354473358378038
9087	0.00354327830613854
9097	0.00354183244720985
9107	0.00354039594066369
9117	0.00353896872070181
9127	0.0035375507220532
9137	0.00353614187996887
9147	0.00353474213021743
9157	0.0035333514090794
9167	0.00353196965334313
9177	0.00353059680029977
9187	0.00352923278773842
9197	0.00352787755394168


==> TeX/Tikz/Data/counterexamplebox/xbar_orig.dat <==
2	0.666666666666667
5	2.66666666666667
8	10.6666666666667
11	42.6666666666666
13	93.9583333333334
15	100
17	100
19	100
21	100
23	100
26	100
29	100
32	100
35	100
39	98.9678860455751
43	96.8561923793739
47	95.2836000895506
51	94.1060422145124
55	93.2206807213966
59	92.5529743845433
63	92.0482580561034
67	91.6660842793454
71	91.3763215881849
75	91.1564069679133
80	85.7298071940334
85	81.5612054606132
90	78.310631711533
95	75.7467150070715
100	73.7063331927762
105	72.0711859460344
110	70.7534944888219
115	69.6869004846231
120	68.8204652875949
125	68.1145912385731
130	67.5381752215218
135	67.0665758464487
140	66.6801320522372
145	66.3630642502373
150	66.1026464822846
155	65.888574252613
160	65.7124760716231
165	65.5675321830567
170	65.4481743391334
175	65.3498476171766
181	62.5434901778023
187	60.2125426035912
193	58.2613925071735
199	56.6176357931948
205	55.2254018306349
211	54.0408790507285
217	53.029233281651
223	52.1624345283919
229	51.4176920808479
235	50.7763065320097
241	50.2228134774209
247	49.7443350985887
253	49.330082411629
259	48.9709683917145
265	48.6593038420167
271	48.3885558148769
277	48.1531538884077
283	47.9483334630198
289	47.7700079930032
295	47.6146640528098
301	47.4792745864706
307	47.361226757996
313	47.2582616182128
319	47.1684234042133
325	47.09001674425
331	47.0215703911347
337	46.9618063780677
343	46.9096137020406
349	46.8640258059212
356	45.4176622096511
363	44.1482476957104
370	43.0297173157968
377	42.0407146049682
384	41.1635693941053
391	40.383533092071
398	39.6881984129908
405	39.0670533599545
412	38.5111343563955
419	38.0127535686603
426	37.5652824189052
433	37.1629781297751
440	36.800843563164
447	36.4745130647847
454	36.1801588020769
461	35.9144133853196
468	35.6743055271758
475	35.4572062186323
482	35.2607834454181
489	35.0829638852616
496	34.9219003462292
503	34.775943954091
510	34.6436202898572
517	34.5236088303331
524	34.4147251644425
531	34.3159055534056
538	34.2261934791094
545	34.1447278863257
552	34.0707328740077
559	34.0035086311788
566	33.942423445816
573	33.8869066421097
580	33.8364423237158
587	33.7905638190139
594	33.7488487396781
601	33.7109145766274
608	33.6764147681168
615	33.6450351837184
622	33.6164909755405
629	33.5905237544598
636	33.5668990546166
643	33.5454040540902
651	32.8038319324314
659	32.1273329305295
667	31.5089576255005
675	30.9338064311814
683	30.392693423595
691	29.8828051114928
699	29.4016307434084
707	28.946922444668
715	28.5166615158513
723	28.1090298060565
731	27.7223852885344
739	27.3552411340055
747	27.0062477092025
755	26.6741770330783
763	26.3579093068293
771	26.0564212010685
779	25.7687756376933
787	25.494112847962
795	25.2316425241263
803	24.9806369113131
811	24.7404247104796
819	24.5103856832026
827	24.2899458655942
835	24.0785733124017
843	23.8757743038524
851	23.6810899574527
859	23.4940931950709
867	23.3143860224883
875	23.1415970844115
883	22.9753794628764
891	22.8154086911738
899	22.6613809590277
907	22.5130114878326
915	22.3700330574034
923	22.2321946679741
931	22.0992603231467
939	21.9710079211981
947	21.8472282436325
955	21.7277240311489
963	21.6123091383198
971	21.5008077592499
979	21.3930537173452
987	21.2888898130706
995	21.1881672242351
1003	21.0907449539257
1011	20.9964893217202
1019	20.9052734942641
1027	20.8169770516974
1035	20.7314855867678
1043	20.6486903337873
1051	20.5684878248649
1059	20.4907795710997
1067	20.4154717666402
1075	20.3424750137148
1083	20.2717040669151
1091	20.2030775951743
1099	20.1365179600247
1107	20.0719510088458
1115	20.0093058819316
1123	19.9485148323085
1131	19.8895130573268
1139	19.8322385411378
1147	19.7766319072403
1155	19.7226362803506
1163	19.670197156915
1171	19.6192622836363
1179	19.5697815434409
1187	19.5217068483575
1195	19.4749920388214
1203	19.4295927889592
1211	19.3854665174388
1219	19.3425723035081
1227	19.3008708078708
1235	19.260324198075
1243	19.2208960781173
1251	19.1825514219843
1259	19.1452565108767
1267	19.1089788738782
1275	19.0736872318492
1283	19.0393514443425
1291	19.0059424593508
1299	18.9734322657102
1307	18.9417938479969
1315	18.9110011437646
1323	18.8810290029812
1331	18.8518531495328
1339	18.8234501446735
1347	18.795797352304
1355	18.7688729059744
1363	18.7426556775106
1371	18.7171252471709
1379	18.6922618752458
1387	18.6680464750197
1395	18.6444605870183
1403	18.6214863544694
1411	18.5991064999121
1419	18.5773043028895
1427	18.5560635786676
1435	18.5353686579249
1443	18.5152043673606
1451	18.495556011173
1459	18.4764093533625
1467	18.4577506008158
1475	18.4395663871319
1483	18.4218437571499
1491	18.4045701521458
1499	18.3877333956608
1507	18.3713216799335
1515	18.3553235529018
1523	18.3397279057501
1531	18.3245239609726
1539	18.309701260928
1547	18.295249656863
1555	18.2811592983806
1563	18.2674206233332
1571	18.2540243481197
1579	18.2409614583677
1587	18.2282231999838
1595	18.215801070553
1603	18.2036868110734
1611	18.1918723980093
1619	18.1803500356492
1627	18.1691121487544
1635	18.1581513754853
1643	18.1474605605939
1651	18.1370327488693
1659	18.1268611788265
1667	18.1169392766273
1675	18.1072606502232
1683	18.0978190837109
1691	18.088608531892
1699	18.0796231150269
1707	18.0708571137759
1715	18.0623049643195
1723	18.0539612536498
1731	18.0458207150272
1739	18.0378782235939
1747	18.0301287921398
1755	18.0225675670129
1763	18.0151898241701
1771	18.0079909653605
1779	18.0009665144391
1787	17.9941121138023
1795	17.9874235209436
1803	17.9808966051224
1811	17.9745273441429
1819	17.9683118212391
1827	17.9622462220597
1835	17.9563268317528
1843	17.9505500321427
1851	17.9449122989981
1860	17.7325743007029
1869	17.5276905090827
1878	17.329887055166
1887	17.1388147216192
1896	16.9541469372003
1905	16.7755779643648
1914	16.6028212586184
1923	16.4356079808845
1932	16.2736856464599
1941	16.1168168961169
1950	15.9647783766359
1959	15.817359719543
1968	15.6743626081273
1977	15.5355999239459
1986	15.40089496501
1995	15.2700807287143
2004	15.1429992533267
2013	15.0195010125257
2022	14.8994443580556
2031	14.7826950060893
2040	14.6691255633445
2049	14.5586150894038
2058	14.4510486920459
2067	14.3463171527151
2076	14.2443165795387
2085	14.144948085552
2094	14.0481174900171
2103	13.9537350409224
2112	13.8617151569263
2121	13.7719761871738
2130	13.684440187554
2139	13.5990327120997
2148	13.5156826183448
2157	13.4343218855596
2166	13.3548854448806
2175	13.277311020434
2184	13.2015389806312
2193	13.1275121988835
2202	13.0551759230456
2211	12.984477652956
2220	12.9153670254934
2229	12.8477957066157
2238	12.7817172898912
2247	12.7170872010696
2256	12.6538626082786
2265	12.5920023374601
2274	12.5314667926952
2283	12.472217881088
2292	12.4142189419086
2301	12.3574346797148
2310	12.3018311011941
2319	12.2473754554869
2328	12.1940361777678
2337	12.1417828358802
2346	12.0905860798326
2355	12.0404175939782
2364	11.9912500517135
2373	11.9430570725427
2382	11.8958131813632
2391	11.8494937698408
2400	11.8040750597494
2409	11.7595340681603
2418	11.7158485743715
2427	11.6729970884784
2436	11.6309588214895
2445	11.5897136569008
2454	11.5492421236444
2463	11.509525370337
2472	11.4705451407534
2481	11.4322837504588
2490	11.394724064536
2499	11.3578494763491
2508	11.3216438872852
2517	11.2860916874256
2526	11.2511777370934
2535	11.2168873492341
2544	11.1832062725842
2553	11.1501206755875
2562	11.1176171310204
2571	11.0856826012898
2580	11.0543044243702
2589	11.0234703003467
2598	10.9931682785344
2607	10.9633867451456
2616	10.9341144114769
2625	10.9053403025923
2634	10.8770537464763
2643	10.849244363636
2652	10.8219020571298
2661	10.7950170030021
2670	10.7685796411059
2679	10.7425806662942
2688	10.7170110199629
2697	10.6918618819294
2706	10.6671246626317
2715	10.6427909956323
2724	10.6188527304139
2733	10.5953019254536
2742	10.5721308415627
2751	10.549331935481
2760	10.5268978537134
2769	10.5048214265989
2778	10.4830956626018
2787	10.4617137428145
2796	10.4406690156639
2805	10.4199549918128
2814	10.399565339246
2823	10.3794938785363
2832	10.3597345782797
2841	10.3402815506955
2850	10.3211290473823
2859	10.3022714552246
2868	10.2837032924434
2877	10.2654192047852
2886	10.2474139618435
2895	10.2296824535072
2904	10.2122196865317
2913	10.1950207812267
2922	10.1780809682568
2931	10.1613955855506
2940	10.1449600753126
2949	10.1287699811363
2958	10.1128209452121
2967	10.0971087056282
2976	10.0816290937594
2985	10.0663780317424
2994	10.0513515300317
3003	10.0365456850356
3012	10.0219566768278
3021	10.0075807669318
3030	9.99341429617651
3039	9.97945368261883
3048	9.96569541953214
3057	9.95213607345752
3066	9.93877228231561
3075	9.9256007535769
3084	9.91261826248847
3093	9.8998216503549
3102	9.88720782287166
3111	9.87477374850901
3120	9.8625164569446
3129	9.85043303754319
3138	9.83852063788158
3147	9.82677646231756
3156	9.81519777060095
3165	9.80378187652565
3174	9.79252614662098
3183	9.78142799888118
3192	9.77048490153172
3201	9.75969437183109
3210	9.74905397490708
3219	9.7385613226261
3228	9.72821407249474
3237	9.71800992659232
3246	9.70794663053351
3255	9.69802197245984
3264	9.68823378205949
3273	9.67857992961411
3282	9.66905832507199
3291	9.65966691714669
3300	9.65040369244023
3309	9.64126667459023
3318	9.63225392344008
3327	9.62336353423141
3336	9.61459363681836
3345	9.60594239490269
3354	9.59740800528927
3363	9.58898869716128
3372	9.58068273137447
3381	9.57248839976987
3390	9.56440402450451
3399	9.55642795739951
3408	9.54855857930492
3417	9.54079429948106
3426	9.5331335549956
3435	9.52557481013608
3444	9.51811655583726
3453	9.5107573091231
3462	9.5034956125626
3471	9.49633003373945
3480	9.48925916473479
3489	9.48228162162284
3498	9.47539604397906
3507	9.46860109440035
3516	9.46189545803712
3525	9.45527784213657
3534	9.44874697559736
3543	9.44230160853483
3552	9.43594051185676
3561	9.42966247684941
3570	9.42346631477328
3579	9.41735085646862
3588	9.41131495197029
3597	9.40535747013158
3606	9.39947729825699
3615	9.39367334174361
3624	9.38794452373073
3633	9.38228978475772
3642	9.37670808242979
3651	9.37119839109129
3660	9.36575970150677
3669	9.36039102054909
3678	9.3550913708947
3687	9.34985979072586
3696	9.34469533343952
3705	9.33959706736275
3714	9.33456407547455
3723	9.32959545513384
3732	9.32469031781356
3741	9.31984778884047
3750	9.3150670071409
3759	9.31034712499192
3768	9.30568730777799
3777	9.30108673375295
3786	9.29654459380709
3795	9.29206009123928
3804	9.28763244153407
3813	9.28326087214343
3822	9.27894462227324
3831	9.27468294267433
3840	9.27047509543788
3849	9.26632035379519
3858	9.26221800192162
3867	9.25816733474463
3876	9.25416765775591
3885	9.25021828682731
3894	9.2463185480306
3903	9.242467777461
3912	9.23866532106427
3921	9.23491053446741
3930	9.23120278281274
3939	9.22754144059539
3948	9.22392589150409
3957	9.22035552826515
3966	9.21682975248954
3975	9.21334797452315
3984	9.20990961329991
3993	9.20651409619787
4002	9.20316085889817
4011	9.19984934524675
4020	9.19657900711881
4029	9.19334930428588
4038	9.19015970428552
4047	9.18700968229358
4056	9.18389872099889
4065	9.18082631048037
4074	9.17779194808653
4083	9.1747951383173
4092	9.1718353927081
4101	9.16891222971605
4110	9.16602517460849
4119	9.16317375935345
4128	9.16035752251231
4137	9.15757600913442
4146	9.15482877065368
4155	9.15211536478708
4164	9.14943535543513
4173	9.14678831258412
4182	9.14417381221021
4191	9.14159143618521
4200	9.13904077218421
4209	9.13652141359483
4218	9.13403295942812
4227	9.13157501423106
4236	9.12914718800076
4245	9.12674909610006
4254	9.12438035917476
4263	9.12204060307224
4272	9.11972945876168
4281	9.11744656225548
4290	9.11519155453236
4299	9.11296408146155
4308	9.11076379372852
4317	9.10859034676185
4326	9.10644340066159
4335	9.10432262012865
4344	9.10222767439556
4353	9.10015823715844
4362	9.09811398651006
4371	9.09609460487411
4380	9.09409977894066
4389	9.09212919960257
4398	9.09018256189317
4407	9.0882595649249
4416	9.086359911829
4425	9.08448330969627
4434	9.08262946951874
4443	9.0807981061325
4452	9.07898893816126
4461	9.07720168796109
4470	9.07543608156586
4479	9.07369184863378
4488	9.07196872239473
4497	9.07026643959849
4506	9.06858474046379
4515	9.06692336862831
4524	9.06528207109932
4533	9.06366059820531
4542	9.06205870354831
4551	9.06047614395703
4560	9.05891267944069
4569	9.05736807314375
4578	9.05584209130117
4587	9.05433450319461
4596	9.05284508110913
4605	9.0513736002907
4614	9.04991983890443
4623	9.04848357799334
4632	9.04706460143786
4641	9.045662695916
4650	9.04427765086408
4659	9.04290925843816
4669	8.98899864348836
4679	8.93604290298351
4689	8.88401772627265
4699	8.83289962151698
4709	8.78266588144057
4719	8.73329455078831
4729	8.68476439539239
4739	8.63705487275533
4749	8.59014610406326
4759	8.54401884754906
4769	8.4986544731298
4779	8.45403493824788
4789	8.41014276484972
4799	8.36696101743984
4809	8.3244732821522
4819	8.28266364678408
4829	8.24151668174127
4839	8.20101742184628
4849	8.16115134896428
4859	8.12190437540427
4869	8.08326282805518
4879	8.04521343321934
4889	8.00774330210776
4899	7.97083991696362
4909	7.93449111778262
4919	7.89868508960016
4929	7.86341035031764
4939	7.82865573904099
4949	7.79441040490672
4959	7.76066379637174
4969	7.72740565094465
4979	7.69462598533733
4989	7.66231508601699
4999	7.63046350013974
5009	7.59906202684775
5019	7.56810170891318
5029	7.53757382471281
5039	7.5074698805182
5049	7.47778160308695
5059	7.44850093254146
5069	7.41962001552223
5079	7.39113119860345
5089	7.36302702195913
5099	7.33530021326884
5109	7.30794368185243
5119	7.28095051302383
5129	7.25431396265431
5139	7.22802745193638
5149	7.20208456233956
5159	7.17647903074992
5169	7.15120474478562
5179	7.12625573828114
5189	7.10162618693293
5199	7.07731040410003
5209	7.05330283675309
5219	7.02959806156581
5229	7.00619078114288
5239	6.98307582037895
5249	6.96024812294342
5259	6.93770274788583
5269	6.91543486635716
5279	6.89343975844246
5289	6.87171281010038
5299	6.85024951020537
5309	6.82904544768864
5319	6.808096308774
5329	6.78739787430495
5339	6.76694601715945
5349	6.74673669974915
5359	6.72676597159979
5369	6.70702996700969
5379	6.68752490278351
5389	6.66824707603839
5399	6.64919286207973
5409	6.63035871234425
5419	6.61174115240756
5429	6.59333678005416
5439	6.5751422634075
5449	6.55715433911777
5459	6.53936981060569
5469	6.52178554635995
5479	6.5043984782866
5489	6.4872056001085
5499	6.47020396581305
5509	6.45339068814646
5519	6.43676293715308
5529	6.42031793875814
5539	6.40405297339224
5549	6.38796537465656
5559	6.372052528027
5569	6.35631186959604
5579	6.34074088485128
5589	6.32533710748899
5599	6.31009811826192
5609	6.29502154385993
5619	6.28010505582252
5629	6.26534636948211
5639	6.25074324293709
5649	6.23629347605374
5659	6.22199490949593
5669	6.20784542378177
5679	6.19384293836645
5689	6.17998541075023
5699	6.16627083561088
5709	6.15269724395984
5719	6.13926270232127
5729	6.1259653119332
5739	6.11280320797036
5749	6.09977455878762
5759	6.08687756518377
5769	6.07411045968475
5779	6.06147150584586
5789	6.04895899757235
5799	6.03657125845773
5809	6.02430664113943
5819	6.01216352667121
5829	6.00014032391163
5839	5.98823546892851
5849	5.97644742441843
5859	5.96477467914121
5869	5.95321574736871
5879	5.94176916834753
5889	5.93043350577533
5899	5.91920734729025
5909	5.90808930397311
5919	5.89707800986202
5929	5.88617212147891
5939	5.87537031736792
5949	5.86467129764501
5959	5.85407378355862
5969	5.84357651706108
5979	5.83317826039037
5989	5.82287779566208
5999	5.81267392447109
6009	5.80256546750288
6019	5.79255126415412
6029	5.78263017216226
6039	5.77280106724392
6049	5.76306284274181
6059	5.75341440927998
6069	5.7438546944271
6079	5.73438264236762
6089	5.72499721358057
6099	5.71569738452587
6109	5.70648214733766
6119	5.69735050952497
6129	5.68830149367901
6139	5.67933413718722
6149	5.67044749195383
6159	5.66164062412672
6169	5.65291261383042
6179	5.64426255490513
6189	5.6356895546516
6199	5.62719273358163
6209	5.61877122517418
6219	5.61042417563682
6229	5.60215074367249
6239	5.59395010025133
6249	5.58582142838756
6259	5.57776392292114
6269	5.5697767903043
6279	5.56185924839253
6289	5.55401052624024
6299	5.54622986390065
6309	5.53851651223016
6319	5.53086973269664
6329	5.52328879719206
6339	5.51577298784889
6349	5.50832159686046
6359	5.50093392630514
6369	5.49360928797406
6379	5.4863470032026
6389	5.47914640270528
6399	5.47200682641408
6409	5.46492762332018
6419	5.45790815131881
6429	5.4509477770575
6439	5.44404587578721
6449	5.43720183121663
6459	5.43041503536942
6469	5.42368488844434
6479	5.41701079867812
6489	5.41039218221124
6499	5.40382846295629
6509	5.39731907246893
6519	5.39086344982159
6529	5.38446104147946
6539	5.37811130117908
6549	5.3718136898093
6559	5.36556767529448
6569	5.35937273248014
6579	5.35322834302073
6589	5.34713399526958
6599	5.34108918417104
6609	5.33509341115468
6619	5.32914618403151
6629	5.32324701689223
6639	5.31739543000741
6649	5.31159094972953
6659	5.30583310839698
6669	5.3001214442398
6679	5.29445550128723
6689	5.28883482927697
6699	5.28325898356625
6709	5.27772752504441
6719	5.27224002004721
6729	5.26679604027274
6739	5.26139516269884
6749	5.25603696950206
6759	5.25072104797816
6769	5.24544699046399
6779	5.2402143942609
6789	5.23502286155941
6799	5.22987199936543
6809	5.22476141942765
6819	5.21969073816638
6829	5.21465957660354
6839	5.20966756029407
6849	5.20471431925838
6859	5.1997994879162
6869	5.19492270502147
6879	5.19008361359842
6889	5.18528186087885
6899	5.18051709824042
6909	5.17578898114609
6919	5.1710971690846
6929	5.166441325512
6939	5.16182111779421
6949	5.15723621715052
6959	5.15268629859821
6969	5.14817104089793
6979	5.14369012650021
6989	5.13924324149276
6999	5.13483007554876
7009	5.13045032187597
7019	5.12610367716674
7029	5.1217898415489
7039	5.11750851853739
7049	5.11325941498682
7059	5.10904224104475
7069	5.10485671010576
7079	5.10070253876638
7089	5.09657944678065
7099	5.09248715701647
7109	5.08842539541274
7119	5.08439389093709
7129	5.08039237554441
7139	5.076420584136
7149	5.07247825451945
7159	5.0685651273691
7169	5.06468094618724
7179	5.06082545726586
7189	5.05699840964905
7199	5.05319955509605
7209	5.04942864804483
7219	5.04568544557632
7229	5.04196970737915
7239	5.038281195715
7249	5.03461967538454
7259	5.03098491369379
7269	5.02737668042116
7279	5.02379474778491
7289	5.02023889041118
7299	5.01670888530251
7309	5.01320451180679
7319	5.00972555158688
7329	5.00627178859046
7339	5.00284300902055
7349	4.99943900130637
7359	4.99605955607474
7369	4.99270446612185
7379	4.98937352638551
7389	4.98606653391779
7399	4.98278328785814
7409	4.97952358940686
7419	4.97628724179899
7429	4.97307405027866
7439	4.96988382207372
7449	4.96671636637086
7459	4.96357149429104
7469	4.9604490188653
7479	4.95734875501099
7489	4.95427051950827
7499	4.95121413097699
7509	4.94817940985403
7519	4.94516617837074
7529	4.94217426053096
7539	4.9392034820892
7549	4.93625367052924
7559	4.93332465504299
7569	4.93041626650965
7579	4.92752833747528
7589	4.92466070213251
7599	4.92181319630068
7609	4.9189856574062
7619	4.91617792446324
7629	4.91338983805462
7639	4.91062124031309
7649	4.9078719749028
7659	4.90514188700105
7669	4.9024308232803
7679	4.89973863189046
7689	4.89706516244145
7699	4.89441026598591
7709	4.89177379500227
7719	4.88915560337803
7729	4.88655554639321
7739	4.88397348070413
7749	4.88140926432733
7759	4.87886275662379
7769	4.87633381828334
7779	4.87382231130925
7789	4.87132809900314
7799	4.86885104594994
7809	4.86639101800324
7819	4.86394788227069
7829	4.86152150709969
7839	4.85911176206325
7849	4.85671851794605
7859	4.85434164673067
7869	4.85198102158405
7879	4.84963651684409
7889	4.84730800800645
7899	4.84499537171157
7909	4.84269848573175
7919	4.84041722895858
7929	4.83815148139037
7939	4.83590112411984
7949	4.83366603932197
7959	4.83144611024198
7969	4.82924122118349
7979	4.82705125749688
7989	4.82487610556768
7999	4.82271565280527
8009	4.82056978763163
8019	4.81843839947025
8029	4.81632137873523
8039	4.81421861682045
8049	4.81213000608897
8059	4.81005543986252
8069	4.80799481241109
8079	4.80594801894274
8089	4.80391495559349
8099	4.80189551941733
8109	4.79988960837641
8119	4.79789712133132
8129	4.79591795803148
8139	4.79395201910568
8149	4.79199920605278
8159	4.79005942123243
8169	4.788132567856
8179	4.78621854997755
8189	4.78431727248502
8199	4.78242864109139
8209	4.78055256232611
8219	4.77868894352646
8229	4.77683769282922
8239	4.77499871916224
8249	4.77317193223631
8259	4.77135724253694
8269	4.76955456131643
8279	4.76776380058588
8289	4.76598487310744
8299	4.76421769238649
8309	4.76246217266409
8319	4.76071822890942
8329	4.75898577681233
8339	4.75726473277598
8349	4.75555501390961
8359	4.75385653802135
8369	4.75216922361114
8379	4.7504929898637
8389	4.74882775664169
8399	4.74717344447881
8409	4.74552997457309
8419	4.74389726878021
8429	4.74227524960694
8439	4.7406638402046
8449	4.73906296436267
8459	4.73747254650241
8469	4.73589251167059
8479	4.73432278553333
8489	4.73276329436991
8499	4.73121396506678
8509	4.72967472511154
8519	4.72814550258704
8529	4.72662622616555
8539	4.72511682510298
8549	4.72361722923317
8559	4.72212736896228
8569	4.72064717526319
8579	4.71917657967001
8589	4.71771551427263
8599	4.71626391171137
8609	4.71482170517161
8619	4.71338882837861
8629	4.71196521559224
8639	4.71055080160191
8649	4.70914552172147
8659	4.70774931178418
8669	4.70636210813778
8679	4.70498384763958
8689	4.70361446765161
8699	4.70225390603583
8709	4.7009021011494
8719	4.69955899183998
8729	4.69822451744115
8739	4.69689861776778
8749	4.69558123311153
8759	4.69427230423638
8769	4.69297177237419
8779	4.69167957922035
8789	4.69039566692942
8799	4.68911997811092
8809	4.68785245582501
8819	4.68659304357838
8829	4.6853416853201
8839	4.68409832543751
8849	4.68286290875218
8859	4.68163538051595
8869	4.6804156864069
8879	4.67920377252553
8889	4.67799958539081


==> TeX/Tikz/Data/counterexamplebox/xbar_plus.dat <==
2	0.666666666666667
10	0.721317997685185
17	0.710315789542316
24	0.700154408954328
31	0.690751086625874
38	0.682033434036884
45	0.673937855290506
52	0.666408243405498
59	0.659394903128851
66	0.652853655482501
73	0.646745089127941
80	0.641033931115133
87	0.635688515303651
94	0.630680331154114
101	0.625983639013008
108	0.62157514069309
115	0.617433696261198
122	0.613540079617225
129	0.609876766780929
136	0.606427751872089
143	0.603178386631248
150	0.600115240026555
157	0.59722597506092
164	0.594499240359045
171	0.591924574496258
178	0.589492321346809
185	0.587193554990852
192	0.585020012937055
199	0.58296403659956
206	0.581018518120415
213	0.579176852756759
220	0.577432896160225
227	0.575780925967575
234	0.574215607199372
241	0.572731961029691
248	0.571325336546501
255	0.569991385170744
262	0.568726037443798
269	0.567525481928817
276	0.566386146002384
283	0.565304678339645
290	0.564277932919319
297	0.56330295439513
304	0.562376964697783
311	0.561497350746933
318	0.560661653165995
325	0.559867555904428
332	0.559112876682392
339	0.558395558181817
346	0.557713659915861
353	0.557065350715833
360	0.556448901780901
367	0.555862680241405
374	0.555305143191544
381	0.554774832151531
388	0.554270367923207
395	0.553790445806575
402	0.553333831147765
409	0.552899355191749
416	0.552485911215548
423	0.552092450919923
430	0.551717981059517
437	0.551361560293181
445	0.538541141588259
453	0.526603441886593
461	0.515462662349169
469	0.505043836044963
477	0.495281161148094
485	0.486116634072139
493	0.477498921183005
501	0.469382421712472
509	0.46172648498164
517	0.454494752983056
525	0.447654605433187
533	0.441176689074481
541	0.43503451662713
549	0.429204123619834
557	0.42366377355445
565	0.418393703621504
573	0.413375904587166
581	0.408593929596769
589	0.404032727545842
597	0.399678497403155
605	0.395518560467211
613	0.391541248025725
621	0.387735802288512
629	0.384092288794906
637	0.380601518770733
645	0.377254980137669
653	0.374044776067933
661	0.370963570136562
669	0.368004537257444
677	0.365161319702241
685	0.362427987596919
693	0.359799003371785
701	0.357269189709964
709	0.354833700598305
717	0.352487995135175
725	0.350227813792981
733	0.3480491568706
741	0.345948264903081
749	0.34392160082389
757	0.341965833699077
765	0.340077823873784
773	0.338254609389759
781	0.336493393548532
789	0.334791533508834
797	0.333146529819098
805	0.331556016796588
813	0.330017753674182
821	0.328529616444123
829	0.32708959033543
837	0.325695762868155
845	0.324346317433395
853	0.323039527353141
861	0.321773750378522
869	0.320547423589073
877	0.319359058659278
885	0.318207237461792
893	0.317090607979699
901	0.316007880502673
909	0.314957824084257
917	0.313939263239517
925	0.312951074864219
933	0.311992185358328
941	0.311061567938146
949	0.310158240122778
957	0.309281261381832
965	0.30842973093237
973	0.307602785674156
981	0.306799598253123
989	0.306019375243859
997	0.305261355442603
1005	0.304524808262986
1013	0.303809032227332
1021	0.303113353546921
1029	0.302437124785121
1037	0.301779723597793
1045	0.301140551545759
1053	0.300519032974567
1061	0.299914613957111
1069	0.299326761295016
1077	0.298754961574988
1085	0.298198720276611
1093	0.297657560928338
1101	0.297131024308635
1109	0.29661866768948
1117	0.296120064119597
1125	0.295634801744996
1133	0.295162483164556
1141	0.294702724818551
1149	0.294255156408154
1157	0.293819420344088
1165	0.293395171222716
1173	0.292982075327989
1181	0.292579810157747
1189	0.292188063972992
1197	0.291806535368836
1205	0.291434932865897
1213	0.291072974521013
1221	0.290720387556205
1229	0.290376908004885
1237	0.290042280374378
1245	0.289716257323873
1253	0.289398599356984
1261	0.289089074528138
1269	0.288787458162066
1277	0.288493532585721
1285	0.288207086871954
1293	0.287927916594378
1301	0.287655823592814
1309	0.287390615748813
1317	0.287132106770722
1325	0.286880115987838
1333	0.286634468153187
1341	0.286394993254508
1349	0.286161526333047
1357	0.285933907309771
1365	0.285711980818655
1373	0.285495596046703
1381	0.28528460658038
1389	0.285078870258159
1397	0.284878249028886
1405	0.28468260881571
1413	0.284491819385311
1421	0.284305754222183
1429	0.284124290407748
1437	0.283947308504079
1445	0.283774692442031
1453	0.283606329413574
1461	0.283442109768156
1469	0.283281926912909
1477	0.283125677216533
1485	0.282973259916703
1493	0.282824577030841
1501	0.28267953327012
1509	0.282538035956547
1517	0.282399994943012
1525	0.282265322536173
1533	0.282133933422047
1541	0.282005744594223
1549	0.281880675284559
1557	0.281758646896281
1565	0.281639582939387
1573	0.281523408968251
1581	0.281410052521347
1589	0.281299443063016
1597	0.281191511927177
1605	0.281086192262926
1613	0.280983418981937
1621	0.280883128707596
1629	0.28078525972581
1637	0.280689751937418
1645	0.280596546812144
1653	0.280505587344042
1661	0.280416818008368
1669	0.280330184719832
1678	0.277014493337762
1687	0.273815168250854
1696	0.270726374781967
1705	0.267742662859632
1714	0.264858935737325
1723	0.262070421724488
1732	0.259372648595636
1741	0.256761420385547
1750	0.254232796314425
1759	0.251783071617919
1768	0.249408760083727
1777	0.247106578119773
1786	0.244873430199217
1795	0.242706395545187
1804	0.24060271593353
1813	0.23855978450538
1822	0.236575135493158
1831	0.234646434773993
1840	0.232771471173732
1849	0.230948148452735
1858	0.229174477911797
1867	0.227448571562827
1876	0.225768635814514
1885	0.224132965628156
1894	0.22253993910324
1903	0.220988012456299
1912	0.219475715360058
1921	0.21800164661302
1930	0.216564470112438
1939	0.215162911106114
1948	0.213795752700744
1957	0.212461832606494
1966	0.211160040099376
1975	0.209889313184552
1984	0.208648635945232
1993	0.207437036063121
2002	0.206253582497579
2011	0.205097383311763
2020	0.203967583634981
2029	0.202863363751388
2038	0.201783937305972
2047	0.2007285496195
2056	0.199696476104777
2065	0.198687020777165
2074	0.197699514852878
2083	0.196733315429067
2092	0.195787804240172
2101	0.194862386485448
2110	0.193956489722943
2119	0.193069562825573
2128	0.192201074995268
2137	0.19135051483143
2146	0.190517389450264
2155	0.189701223651747
2164	0.188901559131259
2173	0.188117953733106
2182	0.187349980743351
2191	0.186597228219569
2200	0.185859298355272
2209	0.18513580687695
2218	0.184426382471778
2227	0.18373066624418
2236	0.183048311199571
2245	0.182378981753701
2254	0.181722353266131
2263	0.181078111596457
2272	0.180445952682014
2281	0.179825582135838
2290	0.179216714863771
2299	0.178619074699652
2308	0.178032394057591
2317	0.177456413600422
2326	0.176890881923444
2335	0.176335555252633
2344	0.175790197156575
2353	0.175254578271375
2362	0.174728476037876
2371	0.174211674450556
2380	0.173703963817476
2389	0.173205140530756
2398	0.172715006846991
2407	0.172233370677165
2416	0.171760045385537
2425	0.171294849597082
2434	0.170837607013067
2443	0.17038814623434
2452	0.169946300591988
2461	0.169511907984977
2470	0.169084810724469
2479	0.168664855384477
2488	0.168251892658564
2497	0.16784577722231
2506	0.167446367601264
2515	0.167053526044139
2524	0.166667118401002
2533	0.166287014006236
2542	0.165913085566045
2551	0.165545209050316
2560	0.165183263588625
2569	0.164827131370212
2578	0.164476697547746
2587	0.164131850144714
2596	0.163792479966281
2605	0.163458480513449
2614	0.163129747900409
2623	0.162806180774912
2632	0.162487680241556
2641	0.16217414978785
2650	0.161865495212947
2659	0.161561624558927
2668	0.161262448044537
2677	0.160967878001266
2686	0.160677828811679
2695	0.160392216849901
2704	0.160110960424177
2713	0.15983397972142
2722	0.159561196753656
2731	0.159292535306311
2740	0.159027920888246
2749	0.15876728068349
2758	0.158510543504585
2767	0.158257639747495
2776	0.158008501348015
2785	0.157763061739614
2794	0.157521255812668
2803	0.157283019875021
2812	0.157048291613833
2821	0.156817010058655
2830	0.156589115545692
2839	0.15636454968321
2848	0.156143255318043
2857	0.155925176503154
2866	0.155710258466225
2875	0.155498447579218
2884	0.155289691328897
2893	0.155083938288246
2902	0.154881138088784
2911	0.154681241393716
2920	0.154484199871903
2929	0.154289966172633
2938	0.154098493901132
2947	0.153909737594831
2956	0.153723652700327
2965	0.153540195551033
2974	0.153359323345492
2983	0.153180994126319
2992	0.15300516675977
3001	0.152831800915898
3010	0.152660857049285
3019	0.152492296380335
3028	0.152326080877093
3037	0.152162173237592
3046	0.152000536872696
3055	0.151841135889432
3064	0.151683935074786
3073	0.151528899879954
3082	0.151375996405036
3091	0.151225191384147
3100	0.151076452170944
3109	0.150929746724549
3118	0.150785043595853
3127	0.1506423119142
3136	0.150501521374426
3145	0.150362642224245
3154	0.150225645251981
3163	0.15009050177462
3172	0.149957183626184
3181	0.149825663146411
3190	0.149695913169732
3199	0.149567907014538
3208	0.149441618472726
3217	0.14931702179952
3226	0.149194091703549
3235	0.149072803337186
3244	0.148953132287132
3253	0.148835054565237
3262	0.148718546599562
3271	0.148603585225662
3280	0.148490147678083
3289	0.148378211582085
3298	0.148267754945561
3307	0.148158756151159
3316	0.148051193948602
3325	0.147945047447192
3334	0.147840296108505
3343	0.147736919739255
3352	0.147634898484341
3361	0.147534212820053
3370	0.14743484354745
3379	0.147336771785894
3388	0.147239978966734
3397	0.147144446827146
3406	0.147050157404117
3415	0.146957093028573
3424	0.146865236319639
3433	0.14677457017904
3442	0.146685077785629
3451	0.146596742590042
3460	0.146509548309479
3469	0.146423478922601
3478	0.146338518664549
3487	0.146254652022069
3496	0.146171863728761
3505	0.146090138760418
3514	0.146009462330486
3523	0.145929819885618
3532	0.145851197101326
3541	0.145773579877737
3550	0.145696954335437
3559	0.145621306811406
3568	0.145546623855052
3577	0.145472892224317
3586	0.145400098881883
3595	0.145328230991452
3604	0.145257275914105
3613	0.145187221204748
3622	0.145118054608627
3631	0.145049764057919
3640	0.1449823376684
3649	0.144915763736178
3658	0.1448500307345
3667	0.144785127310621
3676	0.144721042282745
3685	0.144657764637028
3694	0.144595283524638
3703	0.144533588258883
3712	0.1444726683124
3721	0.14441251331439
3730	0.144353113047926
3739	0.144294457447301
3748	0.144236536595443
3757	0.144179340721371
3766	0.144122860197713
3775	0.144067085538266
3784	0.144012007395609
3793	0.143957616558763
3802	0.143903903950898
3811	0.143850860627084
3820	0.143798477772089
3829	0.143746746698218
3838	0.143695658843198
3847	0.143645205768097
3856	0.143595379155295
3865	0.143546170806486
3874	0.143497572640717
3883	0.143449576692476
3892	0.143402175109802
3901	0.143355360152447
3910	0.143309124190056
3919	0.143263459700401
3928	0.143218359267627
3937	0.143173815580553
3946	0.143129821430986
3955	0.143086369712083
3964	0.143043453416728
3973	0.143001065635953
3982	0.142959199557379
3991	0.142917848463692
4000	0.142877005731144
4009	0.142836664828079
4018	0.142796819313496
4027	0.142757462835623
4036	0.142718589130534
4045	0.142680192020776
4054	0.142642265414032
4063	0.142604803301801
4072	0.142567799758105
4081	0.142531248938222
4090	0.142495145077433
4099	0.142459482489799
4108	0.14242425556696
4117	0.142389458776949
4126	0.142355086663032
4135	0.142321133842567
4144	0.142287595005885
4153	0.142254464915184
4162	0.142221738403453
4171	0.142189410373403
4180	0.142157475796427
4189	0.142125929711569
4198	0.142094767224519
4207	0.142063983506619
4216	0.142033573793885
4225	0.142003533386058
4234	0.141973857645652
4243	0.141944541997036
4252	0.141915581925518
4261	0.141886972976455
4270	0.14185871075437
4279	0.141830790922088
4288	0.141803209199887
4297	0.14177596136466
4306	0.141749043249091
4315	0.141722450740853
4324	0.141696179781803
4333	0.141670226367207
4342	0.141644586544968
4351	0.141619256414871
4360	0.141594232127835
4369	0.141569509885183
4378	0.141545085937923
4387	0.141520956586039
4396	0.141497118177788
4405	0.141473567109025
4414	0.141450299822518
4423	0.141427312807289
4432	0.14140460259796
4441	0.141382165774108
4450	0.141359998959636
4459	0.141338098822146
4468	0.14131646207233
4477	0.141295085463364
4487	0.140452738714568
4497	0.139625311709978
4507	0.138812424601389
4517	0.138013710334294
4527	0.137228814112756
4537	0.136457392890945
4547	0.135699114889814
4557	0.134953659137469
4567	0.134220715031885
4577	0.133499981924717
4587	0.132791168725014
4597	0.132093993521749
4607	0.131408183224116
4617	0.130733473218632
4627	0.130069607042136
4637	0.129416336069821
4647	0.128773419217515
4657	0.128140622657429
4667	0.127517719546707
4677	0.126904489768061
4687	0.126300719681912
4697	0.125706201889413
4707	0.125120735005817
4717	0.124544123443663
4727	0.123976177205286
4737	0.123416711684178
4747	0.122865547474783
4757	0.122322510190287
4767	0.12178743028803
4777	0.121260142902161
4787	0.120740487683191
4797	0.120228308644121
4807	0.119723454012812
4817	0.119225776090328
4827	0.11873513111496
4837	0.118251379131659
4847	0.117774383866647
4857	0.117304012606947
4867	0.116840136084629
4877	0.116382628365539
4887	0.115931366742325
4897	0.115486231631552
4907	0.11504710647474
4917	0.114613877643144
4927	0.114186434346109
4937	0.113764668542848
4947	0.113348474857496
4957	0.1129377504973
4967	0.112532395173799
4977	0.112132311026884
4987	0.111737402551602
4997	0.111347576527601
5007	0.110962741951094
5017	0.110582809969242
5027	0.110207693816861
5037	0.109837308755351
5047	0.109471572013757
5057	0.109110402731883
5067	0.108753721905362
5077	0.10840145233262
5087	0.108053518563648
5097	0.107709846850507
5107	0.107370365099515
5117	0.107035002825028
5127	0.10670369110477
5137	0.106376362536645
5147	0.106052951196969
5157	0.105733392600081
5167	0.105417623659266
5177	0.105105582648952
5187	0.10479720916812
5197	0.104492444104901
5207	0.10419122960229
5217	0.103893509024962
5227	0.103599226927128
5237	0.103308329021408
5247	0.103020762148672
5257	0.102736474248822
5267	0.10245541433248
5277	0.102177532453546
5287	0.101902779682593
5297	0.101631108081083
5307	0.101362470676351
5317	0.101096821437357
5327	0.100834115251157
5337	0.100574307900081
5347	0.100317356039588
5357	0.100063217176774
5367	0.099811849649515
5377	0.0995632126062233
5387	0.0993172659861854
5397	0.0990739705004782
5407	0.0988332876134316
5417	0.0985951795246249
5427	0.0983596091513973
5437	0.0981265401118562
5447	0.0978959367083664
5457	0.0976677639115043
5467	0.0974419873444623
5477	0.0972185732678888
5487	0.0969974885651489
5497	0.0967787007279925
5507	0.0965621778426182
5517	0.0963478885761175
5527	0.0961358021632896
5537	0.0959258883938139
5547	0.0957181175997697
5557	0.0955124606434912
5567	0.0953088889057476
5577	0.0951073742742391
5587	0.0949078891323979
5597	0.0947104063484853
5607	0.0945148992649757
5617	0.0943213416882187
5627	0.0941297078783704
5637	0.0939399725395875
5647	0.0937521108104734
5657	0.0935660982547712
5667	0.0933819108522956
5677	0.0931995249900946
5687	0.0930189174538384
5697	0.0928400654194242
5707	0.0926629464447931
5717	0.0924875384619531
5727	0.0923138197692005
5737	0.0921417690235356
5747	0.0919713652332662
5757	0.0918025877507932
5767	0.0916354162655741
5777	0.091469830797259
5787	0.0913058116889929
5797	0.0911433396008818
5807	0.0909823955036158
5817	0.0908229606722468
5827	0.0906650166801148
5837	0.0905085453929191
5847	0.0903535289629315
5857	0.0901999498233458
5867	0.0900477906827613
5877	0.0898970345197955
5887	0.0897476645778234
5897	0.0895996643598397
5907	0.0894530176234397
5917	0.0893077083759172
5927	0.0891637208694747
5937	0.0890210395965448
5947	0.088879649285217
5957	0.0887395348947703
5967	0.0886006816113067
5977	0.0884630748434829
5987	0.0883267002183395
5997	0.0881915435772227
6007	0.0880575909717974
6017	0.0879248286601502
6027	0.0877932431029775
6037	0.0876628209598587
6047	0.087533549085612
6057	0.0874054145267289
6067	0.0872784045178879
6077	0.0871525064785438
6087	0.087027708009591
6097	0.086903996890099
6107	0.0867813610741185
6117	0.0866597886875559
6127	0.0865392680251153
6137	0.0864197875473042
6147	0.0863013358775051
6157	0.0861839017991073
6167	0.0860674742527
6177	0.0859520423333241
6187	0.0858375952877822
6197	0.0857241225120041
6207	0.0856116135484678
6217	0.0855000580836729
6227	0.0853894459456679
6237	0.0852797671016263
6247	0.0851710116554748
6257	0.0850631698455679
6267	0.0849562320424114
6277	0.0848501887464314
6287	0.0847450305857885
6297	0.0846407483142364
6307	0.0845373328090237
6317	0.0844347750688369
6327	0.0843330662117855
6337	0.0842321974734268
6347	0.0841321602048295
6357	0.0840329458706766
6367	0.0839345460474043
6377	0.083836952421379
6387	0.0837401567871087
6397	0.0836441510454901
6407	0.0835489272020895
6417	0.0834544773654572
6427	0.0833607937454739
6437	0.0832678686517301
6447	0.0831756944919356
6457	0.0830842637703597
6467	0.0829935690863014
6477	0.0829036031325885
6487	0.0828143586941053
6497	0.0827258286463478
6507	0.0826380059540068
6517	0.0825508836695766
6527	0.0824644549319909
6537	0.0823787129652828
6547	0.0822936510772713
6557	0.0822092626582709
6567	0.0821255411798257
6577	0.0820424801934663
6587	0.0819600733294906
6597	0.0818783142957653
6607	0.0817971968765508
6617	0.0817167149313471
6627	0.0816368623937596
6637	0.0815576332703872
6647	0.0814790216397289
6657	0.081401021651111
6667	0.081323627523633
6677	0.0812468335451329
6687	0.0811706340711702
6697	0.0810950235240279
6707	0.0810199963917311
6717	0.0809455472270839
6727	0.0808716706467228
6737	0.0807983613301867
6747	0.0807256140190033
6757	0.0806534235157915
6767	0.0805817846833791
6777	0.0805106924439365
6787	0.0804401417781246
6797	0.0803701277242577
6807	0.0803006453774811
6817	0.0802316898889625
6827	0.0801632564650971
6837	0.0800953403667268
6847	0.0800279369083718
6857	0.0799610414574763
6867	0.0798946494336662
6877	0.0798287563080192
6887	0.0797633576023482
6897	0.0796984488884953
6907	0.0796340257876389
6917	0.0795700839696111
6927	0.079506619152228
6937	0.0794436271006294
6947	0.0793811036266306
6957	0.0793190445880847
6967	0.0792574458882546
6977	0.0791963034751968
6987	0.0791356133411534
6997	0.0790753715219558
7007	0.0790155740964367
7017	0.0789562171858525
7027	0.0788972969533148
7037	0.0788388096032309
7047	0.0787807513807534
7057	0.0787231185712386
7067	0.078665907499714
7077	0.0786091145303534
7087	0.0785527360659612
7097	0.0784967685474642
7107	0.0784412084534123
7117	0.078386052299486
7127	0.0783312966380125
7137	0.0782769380574893
7147	0.0782229731821145
7157	0.0781693986713256
7167	0.0781162112193444
7177	0.0780634075547299
7187	0.0780109844399371
7197	0.0779589386708839
7207	0.0779072670765234
7217	0.0778559665184234
7227	0.0778050338903527
7237	0.0777544661178728
7247	0.0777042601579366
7257	0.0776544129984929
7267	0.0776049216580969
7277	0.0775557831855269
7287	0.0775069946594058
7297	0.0774585531878299
7307	0.0774104559080018
7317	0.0773626999858696
7327	0.0773152826157713
7337	0.0772682010200843
7347	0.0772214524488805
7357	0.0771750341795861
7367	0.0771289435166469
7377	0.0770831777911979
7387	0.0770377343607384
7397	0.0769926106088116
7407	0.0769478039446885
7417	0.0769033118030577
7427	0.0768591316437174
7437	0.0768152609512749
7447	0.0767716972348475
7457	0.07672843802777
7467	0.0766854808873051
7477	0.0766428233943581
7487	0.0766004631531966
7497	0.0765583977911731
7507	0.0765166249584523
7517	0.0764751423277414
7527	0.0764339475940261
7537	0.0763930384743076
7547	0.0763524127073459
7557	0.0763120680534052
7567	0.0762720022940033
7577	0.0762322132316647
7587	0.0761926986896769
7597	0.0761534565118501
7607	0.0761144845622807
7617	0.0760757807251172
7627	0.0760373429043303
7637	0.0759991690234855
7647	0.0759612570255197
7657	0.0759236048725193
7667	0.0758862105455032
7677	0.0758490720442073
7687	0.0758121873868732
7697	0.0757755546100384
7707	0.0757391717683305
7717	0.0757030369342641
7727	0.0756671481980393
7737	0.0756315036673446
7747	0.0755961014671611
7757	0.0755609397395701
7767	0.0755260166435629
7777	0.0754913303548533
7787	0.0754568790656929
7797	0.0754226609846881
7807	0.07538867433662
7817	0.0753549173622672
7827	0.0753213883182299
7837	0.075288085476757
7847	0.0752550071255753
7857	0.0752221515677212
7867	0.0751895171213741
7877	0.0751571021196921
7887	0.0751249049106508
7897	0.0750929238568821
7907	0.0750611573355177
7917	0.0750296037380326
7927	0.0749982614700915
7937	0.0749671289513971
7947	0.0749362046155402
7957	0.0749054869098518
7967	0.0748749742952572
7977	0.0748446652461319
7987	0.0748145582501593
7997	0.07478465180819
8007	0.0747549444341036
8017	0.0747254346546711
8027	0.0746961210094205
8037	0.0746670020505026
8047	0.0746380763425597
8057	0.0746093424625951
8067	0.0745807989998449
8077	0.0745524445556508
8087	0.074524277743335
8097	0.0744962971880763
8107	0.0744685015267881
8117	0.0744408894079972
8127	0.0744134594917252
8137	0.0743862104493704
8147	0.0743591409635915
8157	0.074332249728193
8167	0.0743055354480114
8177	0.0742789968388035
8187	0.0742526326271355
8197	0.0742264415502735
8207	0.074200422356076
8217	0.0741745738028866
8227	0.0741488946594291
8237	0.0741233837047032
8247	0.0740980397278812
8257	0.0740728615282071
8267	0.0740478479148957
8277	0.0740229977070336
8287	0.073998309733481
8297	0.0739737828327749
8307	0.0739494158530336
8317	0.0739252076518617
8327	0.0739011570962571
8337	0.0738772630625184
8347	0.0738535244361539
8357	0.0738299401117909
8367	0.0738065089930875
8377	0.0737832299926436
8387	0.0737601020319142
8397	0.0737371240411238
8407	0.0737142949591807
8417	0.0736916137335933
8427	0.0736690793203874
8437	0.0736466906840234
8447	0.0736244467973157
8457	0.0736023466413523
8467	0.0735803892054157
8477	0.0735585734869041
8487	0.0735368984912545
8497	0.0735153632318658
8507	0.0734939667300231
8517	0.0734727080148229
8527	0.0734515861230992
8537	0.0734306000993504
8547	0.0734097489956664
8557	0.0733890318716582
8567	0.0733684477943861
8577	0.0733479958382905
8587	0.0733276750851224
8597	0.0733074846238754
8607	0.0732874235507179
8617	0.0732674909689262
8627	0.0732476859888188
8637	0.0732280077276907
8647	0.073208455309749
8657	0.0731890278660489
8667	0.0731697245344305
8677	0.0731505444594565
8687	0.0731314867923501
8697	0.0731125506909342
8707	0.0730937353195708
8717	0.0730750398491009
8727	0.0730564634567862
8737	0.0730380053262496
8747	0.0730196646474183
8757	0.0730014406164656
8767	0.0729833324357551
8777	0.0729653393137846
8787	0.0729474604651303
8797	0.0729296951103923
8807	0.0729120424761405
8817	0.0728945017948606
8827	0.0728770723049015
8837	0.0728597532504226
8847	0.0728425438813421
8857	0.0728254434532851
8867	0.0728084512275336
8877	0.0727915664709754
8887	0.072774788456055
8897	0.072758116460724
8907	0.0727415497683928
8917	0.0727250876678817
8927	0.0727087294533743
8937	0.0726924744243693
8947	0.0726763218856344
8957	0.0726602711471598
8967	0.072644321524113
8977	0.0726284723367928
8987	0.0726127229105854
8997	0.0725970725759193
9007	0.072581520668222
9017	0.0725660665278763
9027	0.0725507095001778
9037	0.0725354489352919
9047	0.0725202841882119
9057	0.0725052146187177
9067	0.072490239591334
9077	0.0724753584752902
9087	0.0724605706444794
9097	0.072445875477419
9107	0.0724312723572108
9117	0.0724167606715019
9127	0.0724023398124461
9137	0.0723880091766656
9147	0.0723737681652126
9157	0.0723596161835322
9167	0.0723455526414252
9177	0.0723315769530106
9187	0.0723176885366901
9197	0.0723038868151114


==> TeX/Tikz/Data/counterexamplebox_merit/f.dat <==
0	0
0.0923076923076922	0.000174783796085487
0.140468227424749	0.000615916434385522
0.180602006688963	0.00130904688241129
0.216722408026756	0.0022620330128067
0.248829431438127	0.00342367654750397
0.280936454849498	0.0049273314750844
0.309030100334448	0.00655827819333732
0.337123745819398	0.00851442878894582
0.365217391304348	0.0108253472507602
0.393311036789298	0.0135205975676314
0.417391304347826	0.0161591189282486
0.441471571906354	0.019120344586989
0.465551839464883	0.0224228920995138
0.489632107023411	0.0260853790214837
0.51371237458194	0.0301264229085598
0.537792642140468	0.0345646413164031
0.561872909698997	0.0394186518006745
0.581939799331104	0.0437947111318628
0.602006688963211	0.0484832178670833
0.622073578595318	0.0534949460547511
0.642140468227425	0.0588406697432811
0.662207357859532	0.0645311629810879
0.682274247491639	0.0705771998165867
0.702341137123746	0.0769895542981924
0.722408026755853	0.08377900047432
0.74247491638796	0.0909563123933841
0.762541806020067	0.0985322641038
0.782608695652174	0.106517629653982
0.802675585284281	0.114923183092346
0.822742474916388	0.123759698467306
0.842809364548495	0.133037949827277
0.862876254180602	0.142768711220674
0.882943143812709	0.152962756695912
0.903010033444816	0.163630860301406
0.923076923076923	0.174783796085571
0.94314381270903	0.186432338096822
0.963210702341137	0.198587260383573
0.979264214046823	0.20868303217187
0.995317725752508	0.21911529904026
1.01137123745819	0.229889577301534
1.02742474916388	0.241011383268479
1.04347826086957	0.252486233253884
1.05953177257525	0.264319643570536
1.07558528428094	0.276517130531225
1.09163879598662	0.289084210448739
1.10769230769231	0.302026399635867
1.12374581939799	0.315349214405396
1.13979933110368	0.329058171070116
1.15585284280936	0.343158785942815
1.17190635451505	0.35765657533628
1.18795986622074	0.372557055563302
1.2	0.384


==> TeX/Tikz/Data/counterexamplebox_merit/orig.dat <==
0	0
0.0923076923076922	0.000158649907216146
0.148494983277592	0.000619598050444203
0.196655518394649	0.00135771218049552
0.244816053511706	0.00246240743438597
0.288963210702341	0.00381247689650088
0.337123745819398	0.00564401266210379
0.389297658862876	0.00800686391102579
0.449498327759197	0.0111104172716796
0.614046822742475	0.019857591498629
0.654180602006689	0.0215144289398614
0.690301003344482	0.0226382472288482
0.722408026755853	0.0232563780580888
0.750501672240803	0.0234374370251118
0.774581939799331	0.0232797490614522
0.79866220735786	0.0227930367933162
0.822742474916388	0.0219373378554086
0.842809364548495	0.020912319872515
0.862876254180602	0.0195769804683867
0.882943143812709	0.017905339412565
0.903010033444816	0.0158705516680295
0.923076923076923	0.0134449073911977
0.94314381270903	0.0105998319319263
0.959197324414716	0.0080020268557468
0.975250836120401	0.00510148967010315
0.991304347826087	0.00188239464553086
1.00735785953177	-0.00167143817220228
1.02341137123746	-0.00557654296209664
1.03946488294314	-0.00984980812791925
1.05551839464883	-0.014508476298206
1.07157190635452	-0.0195701443262597
1.0876254180602	-0.0250527632901509
1.10367892976589	-0.0309746384927183
1.11973244147157	-0.037354429461568
1.13578595317726	-0.0442111499490736
1.15183946488294	-0.0515641679323766
1.16387959866221	-0.0574164774705357
1.17591973244147	-0.0635674918869624
1.18795986622074	-0.0700257743232693
1.2	-0.0768000000000002


==> TeX/Tikz/Data/counterexamplebox_merit/plus.dat <==
0	0
0.0923076923076922	0.000158649907216146
0.148494983277592	0.000619598050444203
0.196655518394649	0.00135771218049552
0.244816053511706	0.00246240743438597
0.288963210702341	0.00381247689650088
0.337123745819398	0.00564401266210379
0.389297658862876	0.00800686391102579
0.449498327759197	0.0111104172716796
0.497658862876254	0.0137588285601367
0.5	0.0138888888888889
0.5	0.0208333333333333
0.501672240802676	0.0210196039309787
0.533779264214047	0.0247766133645573
0.565886287625418	0.0288754386294283
0.597993311036789	0.0333116814347261
0.630100334448161	0.038078109691444
0.666220735785953	0.0438223728057194
0.702341137123746	0.049953088741971
0.738461538461539	0.0564470991912047
0.774581939799331	0.0632767066477455
0.814715719063545	0.0712193986544527
0.858862876254181	0.0803279748228776
0.907023411371237	0.0906199546926165
0.97123745819398	0.104724646839985
0.99933110367893	0.110962467550691
1.0	0.111111111111111
1.0	0.166666666666667
1.00334448160535	0.16815683144783
1.02742474916388	0.179106118268415
1.05150501672241	0.190441649838517
1.07558528428094	0.202162691418481
1.09966555183946	0.214268059952932
1.12374581939799	0.22675612407077
1.14782608695652	0.239624804085177
1.17190635451505	0.252871571993611
1.19598662207358	0.266493451477809
1.2	0.2688


==> TeX/Tikz/Data/exampleboxnewtonfbe/FBE_orig.dat <==
2	0.105555555555555
9	40513.3523437501
13	29969.5403590721
14	5901.46733032271
15	244.132582449914
16	26.0943627463727
17	3.06044307169868
18	0.371523325241978
19	0.0457916958743345
20	0.00568459255463762
21	0.000708148807702943
22	8.8368105067215e-05
23	1.10366406608528e-05
24	1.37899534563271e-06
25	1.72337904645985e-07
26	2.15399569979504e-08
27	2.69235208875713e-09
28	3.36535103588191e-10


==> TeX/Tikz/Data/exampleboxnewtonfbe/FBE_plus.dat <==
2	0.105555555555555
4	0.00751028806584362
5	0.000802302494538433
6	9.4080130588869e-05
7	1.14200224919791e-05
8	1.40751322059211e-06
9	1.74726114650433e-07
10	2.1766040586426e-08
11	2.7161182856621e-09
12	3.39226021728844e-10


==> TeX/Tikz/Data/exampleboxnewtonfbe/gamma_orig.dat <==
2	0.5
9	0.0078125
13	0.0078125
14	0.0078125
15	0.0078125
16	0.0078125
17	0.0078125
18	0.0078125
19	0.0078125
20	0.0078125
21	0.0078125
22	0.0078125
23	0.0078125
24	0.0078125
25	0.0078125
26	0.0078125
27	0.0078125
28	0.0078125


==> TeX/Tikz/Data/exampleboxnewtonfbe/gamma_plus.dat <==
2	0.5
4	0.25
5	0.25
6	0.25
7	0.25
8	0.25
9	0.25
10	0.25
11	0.25
12	0.25


==> TeX/Tikz/Data/exampleboxnewtonfbe/res_orig.dat <==
2	0.666666666666667
9	6534
13	2977.85431162516
14	733.323061625163
15	75.4343518798496
16	16.4356832922497
17	3.88175801504258
18	0.945256772476028
19	0.233336903695445
20	0.0579719437637891
21	0.014448295803021
22	0.00360652421170648
23	0.000900939598136751
24	0.000225148608465897
25	5.62763745119987e-05
26	1.40677469755435e-05
27	3.51676844656534e-06
28	8.79171076634266e-07


==> TeX/Tikz/Data/exampleboxnewtonfbe/res_plus.dat <==
2	0.666666666666667
4	0.0740740740740742
5	0.0161316872427983
6	0.00380935844457042
7	0.000927564120141638
8	0.000228962304076818
9	5.68842267755359e-05
10	1.41770998331146e-05
11	3.5388163655628e-06
12	8.84023998047948e-07


==> TeX/Tikz/Data/exampleboxnewtonfbe/xbar_orig.dat <==
2	0.666666666666667
9	47.953125
13	43.5694975654284
14	27.4369292060534
15	10.0479398200488
16	4.83682783402063
17	2.38268786048576
18	1.18336501191391
19	0.589789559992628
20	0.294433369973216
21	0.147102759441836
22	0.0735230736285036
23	0.0367544820145702
24	0.0183754800111398
25	0.00918730009378018
26	0.00459354011105869
27	0.00229674257683352
28	0.00114836441940352


==> TeX/Tikz/Data/exampleboxnewtonfbe/xbar_plus.dat <==
2	0.666666666666667
4	0.314814814814815
5	0.151522633744856
6	0.0746389142933643
7	0.0370688620483204
8	0.0184749869240746
9	0.00922300472615347
10	0.00460792509495766
11	0.00230307374786552
12	0.00115131535776509

